A Unique Normal Form for Tensor Trains over Arbitrary Fields

Tensor trains (or Matrix-Product States) are a data structure used in many fields of computer science and physics. They were recently shown to generalise binary decision diagrams when used over the 2-element Galois field, prompting the question of their reducibility in such a context, when the standard approach, over real or complex number, is not amenable to finite fields. We provide here a unique normal form and associated polynomial-time reduction strategy for tensor trains over arbitrary fields. We also show how to directly extract a normal form out of a full tensor, how to get the leading index and value of a normal form, and an upper bound on the size of a fully-reduced tensor train relative to a naive storage of the full tensor. On the one hand, this work strengthens the use of tensor trains as a relevant formal tool. On the other hand, from the perspective of tensor networks, it extends the formalism to more general settings than the well-studied real and complex fields, and crucially provides the first tensor train form with the uniqueness property.

==> figures/NF-uniqueness-1/NF-uniqueness-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (284)  at (-1.312, -0.188) {};
		\node [style=tensor, shape border rotate=180] (285)  at (-1.137, -0.188) {};
		\node [style=none] (286)  at (1.738, -0.812) {};
		\node [style=none] (287)  at (-1.312, -0.812) {};
		\node [style=none] (288)  at (-0.637, 0.062) {};
		\node [style=none] (289)  at (-0.137, 0.688) {};
		\node [style=none] (290)  at (-0.137, -0.062) {};
		\node [style=none] (291)  at (-0.637, -0.062) {};
		\node [style=none] (292)  at (-0.637, 0.688) {};
		\node [style=none] (293)  at (-0.387, 0.312) {$C_{2}$};
		\node [style=none] (295)  at (-0.637, 0.562) {};
		\node [style=none] (296)  at (-0.137, 0.312) {};
		\node [style=none] (297)  at (0.113, 0.312) {};
		\node [style=none, rotate=-30] (298)  at (0.363, 0.188) {...};
		\node [style=none] (299)  at (0.863, -0.438) {};
		\node [style=none] (300)  at (-0.637, -0.438) {};
		\node [style=none] (301)  at (1.363, 0.188) {};
		\node [style=none] (302)  at (1.363, -0.562) {};
		\node [style=none] (303)  at (0.863, -0.562) {};
		\node [style=none] (304)  at (0.863, 0.188) {};
		\node [style=none] (305)  at (1.113, -0.188) {$C_d$};
		\node [style=none] (306)  at (0.613, 0.062) {};
		\node [style=none] (307)  at (0.863, 0.062) {};
		\node [style=none, rotate=90] (308)  at (-0.738, -0.188) {...};
		\node [style=none] (309)  at (-1.012, 0.812) {};
		\node [style=none] (310)  at (-1.012, 0.312) {};
		\node [style=none] (311)  at (-1.512, 0.312) {};
		\node [style=none] (312)  at (-1.512, 0.812) {};
		\node [style=none] (313)  at (-1.262, 0.562) {$C_1$};
		\node [style=none] (314)  at (-1.738, 0.562) {};
		\node [style=none] (315)  at (-1.012, 0.562) {};
		\node [style=none] (316)  at (-1.512, 0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (284.center) to (285);
		\draw [bend right=90, looseness=1.50] (284.center) to (287.center);
		\draw [in=-180, out=-45] (285) to (300.center);
		\draw (287.center) to (286.center);
		\draw [in=45, out=180] (288.center) to (285);
		\draw (289.center) to (290.center);
		\draw (290.center) to (291.center);
		\draw (291.center) to (292.center);
		\draw (292.center) to (289.center);
		\draw (295.center) to (315.center);
		\draw (297.center) to (296.center);
		\draw [in=0, out=-180] (299.center) to (300.center);
		\draw (301.center) to (302.center);
		\draw (302.center) to (303.center);
		\draw (303.center) to (304.center);
		\draw (304.center) to (301.center);
		\draw (307.center) to (306.center);
		\draw (309.center) to (310.center);
		\draw (310.center) to (311.center);
		\draw (311.center) to (312.center);
		\draw (312.center) to (309.center);
		\draw (314.center) to (316.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-uniqueness-1/NF-uniqueness-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (234)  at (-2.888, 0.787) {};
		\node [style=none] (235)  at (-1.137, 0.787) {};
		\node [style=none, align=center, anchor=south] (236)  at (-2.013, 0.963) {$L$};
		\node [style=none] (335)  at (-2.013, 0.662) {};
		\node [style=none] (336)  at (-2.013, 0.162) {};
		\node [style=none] (337)  at (-1.262, 0.162) {};
		\node [style=none] (338)  at (-1.262, 0.662) {};
		\node [style=none] (339)  at (-1.637, 0.412) {$P_1^{-1}$};
		\node [style=none] (340)  at (-1.262, 0.412) {};
		\node [style=none] (341)  at (-1.012, 0.412) {};
		\node [style=none] (344)  at (-0.062, -0.338) {};
		\node [style=tensor, shape border rotate=180] (345)  at (0.112, -0.338) {};
		\node [style=none] (346)  at (2.987, -0.963) {};
		\node [style=none] (347)  at (-0.062, -0.963) {};
		\node [style=none] (348)  at (0.612, -0.088) {};
		\node [style=none] (349)  at (1.112, 0.537) {};
		\node [style=none] (350)  at (1.112, -0.213) {};
		\node [style=none] (351)  at (0.612, -0.213) {};
		\node [style=none] (352)  at (0.612, 0.537) {};
		\node [style=none] (353)  at (0.862, 0.162) {$C_{2}$};
		\node [style=none] (354)  at (-2.013, 0.412) {};
		\node [style=none] (355)  at (1.112, 0.162) {};
		\node [style=none] (356)  at (1.362, 0.162) {};
		\node [style=none, rotate=-30] (357)  at (1.612, 0.037) {...};
		\node [style=none] (358)  at (2.112, -0.588) {};
		\node [style=none] (359)  at (0.612, -0.588) {};
		\node [style=none] (360)  at (2.612, 0.037) {};
		\node [style=none] (361)  at (2.612, -0.713) {};
		\node [style=none] (362)  at (2.112, -0.713) {};
		\node [style=none] (363)  at (2.112, 0.037) {};
		\node [style=none] (364)  at (2.362, -0.338) {$C_d$};
		\node [style=none] (365)  at (1.862, -0.088) {};
		\node [style=none] (366)  at (2.112, -0.088) {};
		\node [style=none, rotate=90] (367)  at (0.513, -0.338) {...};
		\node [style=none] (368)  at (-2.263, 0.662) {};
		\node [style=none] (369)  at (-2.263, 0.162) {};
		\node [style=none] (370)  at (-2.763, 0.162) {};
		\node [style=none] (371)  at (-2.763, 0.662) {};
		\node [style=none] (372)  at (-2.513, 0.412) {$C_1$};
		\node [style=none] (373)  at (-2.987, 0.412) {};
		\node [style=none] (374)  at (-2.263, 0.412) {};
		\node [style=none] (375)  at (-2.763, 0.412) {};
		\node [style=none] (377)  at (-1.012, 0.662) {};
		\node [style=none] (378)  at (-1.012, 0.162) {};
		\node [style=none] (379)  at (-0.512, 0.162) {};
		\node [style=none] (380)  at (-0.512, 0.662) {};
		\node [style=none] (381)  at (-0.762, 0.412) {$P_1$};
		\node [style=none] (382)  at (-0.512, 0.412) {};
		\node [style=none] (383)  at (0.612, 0.412) {};
		\node [style=none] (384)  at (-0.363, 0.787) {};
		\node [style=none] (385)  at (2.763, 0.787) {};
		\node [style=none, align=center, anchor=south] (386)  at (1.237, 0.963) {$U$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [decoration=brace, decorate] (234.center) to (235.center);
		\draw (335.center) to (336.center);
		\draw (336.center) to (337.center);
		\draw (337.center) to (338.center);
		\draw (338.center) to (335.center);
		\draw (341.center) to (340.center);
		\draw (344.center) to (345);
		\draw [bend right=90, looseness=1.50] (344.center) to (347.center);
		\draw [in=-180, out=-45] (345) to (359.center);
		\draw (347.center) to (346.center);
		\draw [in=45, out=180] (348.center) to (345);
		\draw (349.center) to (350.center);
		\draw (350.center) to (351.center);
		\draw (351.center) to (352.center);
		\draw (352.center) to (349.center);
		\draw (354.center) to (374.center);
		\draw (356.center) to (355.center);
		\draw [in=0, out=-180] (358.center) to (359.center);
		\draw (360.center) to (361.center);
		\draw (361.center) to (362.center);
		\draw (362.center) to (363.center);
		\draw (363.center) to (360.center);
		\draw (366.center) to (365.center);
		\draw (368.center) to (369.center);
		\draw (369.center) to (370.center);
		\draw (370.center) to (371.center);
		\draw (371.center) to (368.center);
		\draw (373.center) to (375.center);
		\draw (377.center) to (378.center);
		\draw (378.center) to (379.center);
		\draw (379.center) to (380.center);
		\draw (380.center) to (377.center);
		\draw (383.center) to (382.center);
		\draw [decoration=brace, decorate] (384.center) to (385.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-uniqueness-1/NF-uniqueness-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (396)  at (-1.75, 0.562) {};
		\node [style=none] (397)  at (-1.5, 0.562) {};
		\node [style=none] (398)  at (-1.3, -0.188) {};
		\node [style=tensor, shape border rotate=180] (399)  at (-1.125, -0.188) {};
		\node [style=none] (400)  at (1.75, -0.812) {};
		\node [style=none] (401)  at (-1.3, -0.812) {};
		\node [style=none] (402)  at (-0.625, 0.062) {};
		\node [style=none] (403)  at (-0.125, 0.688) {};
		\node [style=none] (404)  at (-0.125, -0.062) {};
		\node [style=none] (405)  at (-0.625, -0.062) {};
		\node [style=none] (406)  at (-0.625, 0.688) {};
		\node [style=none] (407)  at (-0.375, 0.312) {$C_{2}$};
		\node [style=none] (409)  at (-0.125, 0.312) {};
		\node [style=none] (410)  at (0.125, 0.312) {};
		\node [style=none, rotate=-30] (411)  at (0.375, 0.188) {...};
		\node [style=none] (412)  at (0.875, -0.438) {};
		\node [style=none] (413)  at (-0.625, -0.438) {};
		\node [style=none] (414)  at (1.375, 0.188) {};
		\node [style=none] (415)  at (1.375, -0.562) {};
		\node [style=none] (416)  at (0.875, -0.562) {};
		\node [style=none] (417)  at (0.875, 0.188) {};
		\node [style=none] (418)  at (1.125, -0.188) {$C_d$};
		\node [style=none] (419)  at (0.625, 0.062) {};
		\node [style=none] (420)  at (0.875, 0.062) {};
		\node [style=none, rotate=90] (421)  at (-0.725, -0.188) {...};
		\node [style=none] (430)  at (-1.5, 0.812) {};
		\node [style=none] (431)  at (-1.5, 0.312) {};
		\node [style=none] (432)  at (-1.0, 0.312) {};
		\node [style=none] (433)  at (-1.0, 0.812) {};
		\node [style=none] (434)  at (-1.25, 0.562) {$P_1$};
		\node [style=none] (435)  at (-1.0, 0.562) {};
		\node [style=none] (436)  at (-0.625, 0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (397.center) to (396.center);
		\draw (398.center) to (399);
		\draw [bend right=90, looseness=1.50] (398.center) to (401.center);
		\draw [in=-180, out=-45] (399) to (413.center);
		\draw (401.center) to (400.center);
		\draw [in=45, out=180] (402.center) to (399);
		\draw (403.center) to (404.center);
		\draw (404.center) to (405.center);
		\draw (405.center) to (406.center);
		\draw (406.center) to (403.center);
		\draw (410.center) to (409.center);
		\draw [in=0, out=-180] (412.center) to (413.center);
		\draw (414.center) to (415.center);
		\draw (415.center) to (416.center);
		\draw (416.center) to (417.center);
		\draw (417.center) to (414.center);
		\draw (420.center) to (419.center);
		\draw (430.center) to (431.center);
		\draw (431.center) to (432.center);
		\draw (432.center) to (433.center);
		\draw (433.center) to (430.center);
		\draw (436.center) to (435.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-uniqueness-k/NF-uniqueness-k_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (181)  at (-1.875, 0.562) {};
		\node [style=none] (182)  at (-1.625, 0.562) {};
		\node [style=none] (183)  at (-1.175, -0.188) {};
		\node [style=tensor, shape border rotate=180] (184)  at (-1.0, -0.188) {};
		\node [style=none] (185)  at (1.875, -0.812) {};
		\node [style=none] (186)  at (-1.175, -0.812) {};
		\node [style=none] (187)  at (-0.5, 0.062) {};
		\node [style=none] (188)  at (0.0, 0.688) {};
		\node [style=none] (189)  at (0.0, -0.062) {};
		\node [style=none] (190)  at (-0.5, -0.062) {};
		\node [style=none] (191)  at (-0.5, 0.688) {};
		\node [style=none] (192)  at (-0.25, 0.312) {$C_{k}$};
		\node [style=none] (193)  at (0.0, 0.312) {};
		\node [style=none] (194)  at (0.25, 0.312) {};
		\node [style=none, rotate=-30] (195)  at (0.5, 0.188) {...};
		\node [style=none] (196)  at (1.0, -0.438) {};
		\node [style=none] (197)  at (-0.5, -0.438) {};
		\node [style=none] (198)  at (1.5, 0.188) {};
		\node [style=none] (199)  at (1.5, -0.562) {};
		\node [style=none] (200)  at (1.0, -0.562) {};
		\node [style=none] (201)  at (1.0, 0.188) {};
		\node [style=none] (202)  at (1.25, -0.188) {$C_d$};
		\node [style=none] (203)  at (0.75, 0.062) {};
		\node [style=none] (204)  at (1.0, 0.062) {};
		\node [style=none, rotate=90] (205)  at (-0.6, -0.188) {...};
		\node [style=none] (206)  at (-1.625, 0.812) {};
		\node [style=none] (207)  at (-1.625, 0.312) {};
		\node [style=none] (208)  at (-0.875, 0.312) {};
		\node [style=none] (209)  at (-0.875, 0.812) {};
		\node [style=none] (210)  at (-1.25, 0.562) {$P_{k-1}$};
		\node [style=none] (211)  at (-0.875, 0.562) {};
		\node [style=none] (212)  at (-0.5, 0.562) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (182.center) to (181.center);
		\draw (183.center) to (184);
		\draw [bend right=90, looseness=1.50] (183.center) to (186.center);
		\draw [in=-180, out=-45] (184) to (197.center);
		\draw (186.center) to (185.center);
		\draw [in=45, out=180] (187.center) to (184);
		\draw (188.center) to (189.center);
		\draw (189.center) to (190.center);
		\draw (190.center) to (191.center);
		\draw (191.center) to (188.center);
		\draw (194.center) to (193.center);
		\draw [in=0, out=-180] (196.center) to (197.center);
		\draw (198.center) to (199.center);
		\draw (199.center) to (200.center);
		\draw (200.center) to (201.center);
		\draw (201.center) to (198.center);
		\draw (204.center) to (203.center);
		\draw (206.center) to (207.center);
		\draw (207.center) to (208.center);
		\draw (208.center) to (209.center);
		\draw (209.center) to (206.center);
		\draw (212.center) to (211.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/NF-uniqueness-k/NF-uniqueness-k_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (213)  at (-0.313, 0.475) {};
		\node [style=none] (214)  at (-0.063, 0.475) {};
		\node [style=none] (215)  at (0.137, -0.275) {};
		\node [style=tensor, shape border rotate=180] (216)  at (0.312, -0.275) {};
		\node [style=none] (217)  at (3.438, -0.9) {};
		\node [style=none] (218)  at (0.137, -0.9) {};
		\node [style=none] (219)  at (0.812, -0.025) {};
		\node [style=none] (220)  at (1.562, 0.6) {};
		\node [style=none] (221)  at (1.562, -0.15) {};
		\node [style=none] (222)  at (0.812, -0.15) {};
		\node [style=none] (223)  at (0.812, 0.6) {};
		\node [style=none] (224)  at (1.188, 0.225) {$C_{k+1}$};
		\node [style=none] (225)  at (1.562, 0.225) {};
		\node [style=none] (226)  at (1.812, 0.225) {};
		\node [style=none, rotate=-30] (227)  at (2.062, 0.1) {...};
		\node [style=none] (228)  at (2.562, -0.525) {};
		\node [style=none] (229)  at (0.812, -0.525) {};
		\node [style=none] (230)  at (3.062, 0.1) {};
		\node [style=none] (231)  at (3.062, -0.65) {};
		\node [style=none] (232)  at (2.562, -0.65) {};
		\node [style=none] (233)  at (2.562, 0.1) {};
		\node [style=none] (234)  at (2.812, -0.275) {$C_d$};
		\node [style=none] (235)  at (2.312, -0.025) {};
		\node [style=none] (236)  at (2.562, -0.025) {};
		\node [style=none, rotate=90] (237)  at (0.712, -0.275) {...};
		\node [style=none] (238)  at (-0.063, 0.725) {};
		\node [style=none] (239)  at (-0.063, 0.225) {};
		\node [style=none] (240)  at (0.437, 0.225) {};
		\node [style=none] (241)  at (0.437, 0.725) {};
		\node [style=none] (242)  at (0.187, 0.475) {$P_{k}$};
		\node [style=none] (243)  at (0.437, 0.475) {};
		\node [style=none] (244)  at (0.812, 0.475) {};
		\node [style=none] (245)  at (-2.738, 0.9) {};
		\node [style=none] (246)  at (-2.738, 0.4) {};
		\node [style=none] (247)  at (-1.988, 0.4) {};
		\node [style=none] (248)  at (-1.988, 0.9) {};
		\node [style=none] (249)  at (-2.363, 0.65) {$P_{k-1}$};
		\node [style=none] (250)  at (-2.738, 0.65) {};
		\node [style=none] (251)  at (-1.988, 0.65) {};
		\node [style=none] (252)  at (-3.438, 0.475) {};
		\node [style=tensor, shape border rotate=180] (253)  at (-3.062, 0.475) {};
		\node [style=none] (254)  at (-1.813, 0.65) {};
		\node [style=none] (255)  at (-1.813, 0.775) {};
		\node [style=none] (256)  at (-1.813, 0.175) {};
		\node [style=none] (257)  at (-1.313, 0.175) {};
		\node [style=none] (258)  at (-1.313, 0.775) {};
		\node [style=none] (259)  at (-1.563, 0.475) {$C_k$};
		\node [style=none] (260)  at (-1.813, 0.3) {};
		\node [style=none] (261)  at (-2.738, 0.3) {};
		\node [style=none] (262)  at (-1.063, 0.725) {};
		\node [style=none] (263)  at (-1.063, 0.225) {};
		\node [style=none] (264)  at (-0.313, 0.225) {};
		\node [style=none] (265)  at (-0.313, 0.725) {};
		\node [style=none] (266)  at (-0.688, 0.475) {$P_k^{-1}$};
		\node [style=none] (269)  at (-1.063, 0.475) {};
		\node [style=none] (270)  at (-1.313, 0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (214.center) to (213.center);
		\draw (215.center) to (216);
		\draw [bend right=90, looseness=1.50] (215.center) to (218.center);
		\draw [in=-180, out=-45] (216) to (229.center);
		\draw (218.center) to (217.center);
		\draw [in=45, out=180] (219.center) to (216);
		\draw (220.center) to (221.center);
		\draw (221.center) to (222.center);
		\draw (222.center) to (223.center);
		\draw (223.center) to (220.center);
		\draw (226.center) to (225.center);
		\draw [in=0, out=-180] (228.center) to (229.center);
		\draw (230.center) to (231.center);
		\draw (231.center) to (232.center);
		\draw (232.center) to (233.center);
		\draw (233.center) to (230.center);
		\draw (236.center) to (235.center);
		\draw (238.center) to (239.center);
		\draw (239.center) to (240.center);
		\draw (240.center) to (241.center);
		\draw (241.center) to (238.center);
		\draw (244.center) to (243.center);
		\draw (245.center) to (246.center);
		\draw (246.center) to (247.center);
		\draw (247.center) to (248.center);
		\draw [in=360, out=180] (248.center) to (245.center);
		\draw (252.center) to (253);
		\draw [in=-180, out=45] (253) to (250.center);
		\draw (254.center) to (251.center);
		\draw (255.center) to (256.center);
		\draw (256.center) to (257.center);
		\draw (257.center) to (258.center);
		\draw (258.center) to (255.center);
		\draw (260.center) to (261.center);
		\draw [in=-45, out=-180] (261.center) to (253);
		\draw (262.center) to (263.center);
		\draw (263.center) to (264.center);
		\draw (264.center) to (265.center);
		\draw (265.center) to (262.center);
		\draw (270.center) to (269.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-to-QDD/QMDD-to-QDD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.5) {$u$};
		\node [style=white dot] (1)  at (-1.125, -0.5) {$v_{00}$};
		\node [style=white dot] (2)  at (-0.375, -0.5) {$v_{01}$};
		\node [style=white dot] (3)  at (0.375, -0.5) {$v_{10}$};
		\node [style=white dot] (4)  at (1.125, -0.5) {$v_{11}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (0) to (2);
		\draw (0) to (3);
		\draw (0) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/QMDD-to-QDD/QMDD-to-QDD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (6)  at (0.0, 0.75) {$u$};
		\node [style=white dot] (7)  at (-1.125, -0.75) {$v_{00}$};
		\node [style=white dot] (8)  at (-0.375, -0.75) {$v_{01}$};
		\node [style=white dot] (9)  at (0.375, -0.75) {$v_{10}$};
		\node [style=white dot] (10)  at (1.125, -0.75) {$v_{11}$};
		\node [style=white dot] (11)  at (-0.75, 0.0) {$w_0$};
		\node [style=white dot] (12)  at (0.75, 0.0) {$w_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (6) to (11);
		\draw (6) to (12);
		\draw [style=dashed] (11) to (7);
		\draw (11) to (8);
		\draw [style=dashed] (12) to (9);
		\draw (12) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TN-tensor-1/TN-tensor-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (-0.225, 0.525) {};
		\node [style=none] (12)  at (-0.225, 0.075) {};
		\node [style=none] (13)  at (0.225, 0.075) {};
		\node [style=none] (14)  at (0.225, 0.525) {};
		\node [style=none] (15)  at (0.0, 0.3) {$M$};
		\node [style=none] (16)  at (-0.225, 0.3) {};
		\node [style=tensor, shape border rotate=180] (17)  at (-0.575, 0.0) {};
		\node [style=none] (18)  at (0.225, 0.3) {};
		\node [style=none] (19)  at (-0.225, -0.525) {};
		\node [style=none] (20)  at (-0.225, -0.075) {};
		\node [style=none] (21)  at (0.225, -0.075) {};
		\node [style=none] (22)  at (0.225, -0.525) {};
		\node [style=none] (23)  at (0.0, -0.3) {$N$};
		\node [style=none] (24)  at (-0.225, -0.3) {};
		\node [style=none] (25)  at (-1.0, 0.0) {};
		\node [style=tensor, shape border rotate=180] (26)  at (-0.575, 0.0) {};
		\node [style=none] (27)  at (0.225, -0.3) {};
		\node [style=none] (28)  at (1.0, 0.0) {};
		\node [style=tensor, shape border rotate=0] (29)  at (0.575, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
		\draw [in=-180, out=45] (17) to (16.center);
		\draw (19.center) to (20.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (22.center) to (19.center);
		\draw (25.center) to (26);
		\draw (25.center) to (17);
		\draw [in=180, out=-45] (26) to (24.center);
		\draw (28.center) to (29);
		\draw (28.center) to (29);
		\draw [in=0, out=-135] (29) to (27.center);
		\draw [in=0, out=135] (29) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TN-tensor-1/TN-tensor-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (-0.863, 0.0) {};
		\node [style=none] (32)  at (-0.637, 0.0) {};
		\node [style=none] (33)  at (-0.637, 0.25) {};
		\node [style=none] (34)  at (-0.637, -0.25) {};
		\node [style=none] (35)  at (0.612, -0.25) {};
		\node [style=none] (36)  at (0.612, 0.25) {};
		\node [style=none] (37)  at (-0.013, 0.0) {$M\otimes N$};
		\node [style=none] (39)  at (0.612, 0.0) {};
		\node [style=none] (40)  at (0.862, 0.0) {};
		\node [style=none] (41)  at (0.862, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32.center) to (31.center);
		\draw (33.center) to (34.center);
		\draw (34.center) to (35.center);
		\draw (35.center) to (36.center);
		\draw (36.center) to (33.center);
		\draw (40.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-CEF-prf/TT-partial-interp-CEF-prf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (376)  at (-1.175, 0.688) {};
		\node [style=none] (377)  at (-1.175, 0.188) {};
		\node [style=none] (378)  at (-1.675, 0.188) {};
		\node [style=none] (379)  at (-1.675, 0.688) {};
		\node [style=none] (380)  at (-1.425, 0.438) {$C_1$};
		\node [style=none] (381)  at (-0.925, -0.062) {};
		\node [style=none] (382)  at (-1.675, -0.062) {};
		\node [style=none] (383)  at (-0.425, 0.562) {};
		\node [style=none] (384)  at (-0.425, -0.187) {};
		\node [style=none] (385)  at (-0.925, -0.187) {};
		\node [style=none] (386)  at (-0.925, 0.562) {};
		\node [style=none] (387)  at (-0.675, 0.188) {$C_2$};
		\node [style=none] (388)  at (-1.175, 0.438) {};
		\node [style=none] (389)  at (-0.925, 0.438) {};
		\node [style=none] (390)  at (-0.425, 0.188) {};
		\node [style=none] (391)  at (-0.175, 0.188) {};
		\node [style=none, rotate=-30] (392)  at (0.075, 0.063) {...};
		\node [style=none] (393)  at (0.575, -0.562) {};
		\node [style=none] (394)  at (-1.675, -0.562) {};
		\node [style=none] (395)  at (1.325, 0.063) {};
		\node [style=none] (396)  at (1.325, -0.688) {};
		\node [style=none] (397)  at (0.575, -0.688) {};
		\node [style=none] (398)  at (0.575, 0.063) {};
		\node [style=none] (399)  at (0.95, -0.312) {$C_{i+1}$};
		\node [style=none] (400)  at (0.325, -0.062) {};
		\node [style=none] (401)  at (0.575, -0.062) {};
		\node [style=none] (402)  at (1.325, -0.312) {};
		\node [style=none] (403)  at (1.575, -0.312) {};
		\node [style=none] (404)  at (-1.675, 0.438) {};
		\node [style=none, rotate=90] (405)  at (-1.425, -0.312) {...};
		\node [style=none] (406)  at (-2.65, -0.187) {};
		\node [style=tensor, shape border rotate=180] (407)  at (-2.225, -0.187) {};
		\node [style=none] (408)  at (2.325, -0.062) {};
		\node [style=none] (409)  at (2.325, -0.562) {};
		\node [style=none] (410)  at (1.575, -0.562) {};
		\node [style=none] (411)  at (1.575, -0.062) {};
		\node [style=none] (412)  at (1.95, -0.312) {$P_{i+1}^{-1}$};
		\node [style=none] (413)  at (2.325, -0.312) {};
		\node [style=none] (414)  at (2.65, -0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (376.center) to (377.center);
		\draw (377.center) to (378.center);
		\draw (378.center) to (379.center);
		\draw (379.center) to (376.center);
		\draw [in=180, out=0] (382.center) to (381.center);
		\draw (383.center) to (384.center);
		\draw (384.center) to (385.center);
		\draw (385.center) to (386.center);
		\draw (386.center) to (383.center);
		\draw (389.center) to (388.center);
		\draw (391.center) to (390.center);
		\draw [in=180, out=0] (394.center) to (393.center);
		\draw [in=-45, out=180] (394.center) to (407);
		\draw (395.center) to (396.center);
		\draw (396.center) to (397.center);
		\draw (397.center) to (398.center);
		\draw (398.center) to (395.center);
		\draw (401.center) to (400.center);
		\draw (403.center) to (402.center);
		\draw [in=60, out=-180, looseness=0.75] (404.center) to (407);
		\draw (406.center) to (407);
		\draw [in=180, out=15] (407) to (382.center);
		\draw (408.center) to (409.center);
		\draw (409.center) to (410.center);
		\draw (410.center) to (411.center);
		\draw (411.center) to (408.center);
		\draw [in=180, out=0] (413.center) to (414.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-CEF-prf/TT-partial-interp-CEF-prf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (415)  at (-2.838, 0.85) {};
		\node [style=none] (416)  at (-2.838, 0.35) {};
		\node [style=none] (417)  at (-3.338, 0.35) {};
		\node [style=none] (418)  at (-3.338, 0.85) {};
		\node [style=none] (419)  at (-3.088, 0.6) {$C_1$};
		\node [style=none] (420)  at (-2.588, 0.1) {};
		\node [style=none] (421)  at (-3.338, 0.1) {};
		\node [style=none] (422)  at (-2.088, 0.725) {};
		\node [style=none] (423)  at (-2.088, -0.025) {};
		\node [style=none] (424)  at (-2.588, -0.025) {};
		\node [style=none] (425)  at (-2.588, 0.725) {};
		\node [style=none] (426)  at (-2.338, 0.35) {$C_2$};
		\node [style=none] (427)  at (-2.838, 0.6) {};
		\node [style=none] (428)  at (-2.588, 0.6) {};
		\node [style=none] (429)  at (-2.088, 0.35) {};
		\node [style=none] (430)  at (-1.838, 0.35) {};
		\node [style=none, rotate=-30] (431)  at (-1.588, 0.225) {...};
		\node [style=none] (432)  at (-1.088, -0.4) {};
		\node [style=none] (433)  at (-3.338, -0.4) {};
		\node [style=none] (434)  at (-0.588, 0.225) {};
		\node [style=none] (435)  at (-0.588, -0.525) {};
		\node [style=none] (436)  at (-1.088, -0.525) {};
		\node [style=none] (437)  at (-1.088, 0.225) {};
		\node [style=none] (438)  at (-0.838, -0.15) {$C_{i}$};
		\node [style=none] (439)  at (-1.338, 0.1) {};
		\node [style=none] (440)  at (-1.088, 0.1) {};
		\node [style=none] (441)  at (-0.588, -0.15) {};
		\node [style=none] (442)  at (-0.338, -0.15) {};
		\node [style=none] (443)  at (-3.338, 0.6) {};
		\node [style=none, rotate=90] (444)  at (-3.088, -0.15) {...};
		\node [style=none] (445)  at (-4.312, -0.025) {};
		\node [style=tensor, shape border rotate=180] (446)  at (-3.888, -0.025) {};
		\node [style=none] (447)  at (0.412, 0.1) {};
		\node [style=none] (448)  at (0.412, -0.4) {};
		\node [style=none] (449)  at (-0.338, -0.4) {};
		\node [style=none] (450)  at (-0.338, 0.1) {};
		\node [style=none] (451)  at (0.037, -0.15) {$P_{i}^{-1}$};
		\node [style=none] (452)  at (0.412, -0.15) {};
		\node [style=tensor, shape border rotate=0] (454)  at (0.937, -0.5) {};
		\node [style=none] (455)  at (0.412, -0.85) {};
		\node [style=none] (456)  at (-3.338, -0.85) {};
		\node [style=none] (457)  at (1.637, -0.075) {};
		\node [style=none] (458)  at (1.637, -0.575) {};
		\node [style=none] (459)  at (2.138, -0.575) {};
		\node [style=none] (460)  at (2.138, -0.075) {};
		\node [style=none] (461)  at (1.887, -0.325) {$P_{i}$};
		\node [style=none] (462)  at (1.637, -0.325) {};
		\node [style=none] (463)  at (2.138, -0.325) {};
		\node [style=tensor, shape border rotate=180] (465)  at (1.312, -0.5) {};
		\node [style=none] (466)  at (2.312, -0.325) {};
		\node [style=none] (467)  at (2.312, -0.2) {};
		\node [style=none] (468)  at (2.312, -0.8) {};
		\node [style=none] (469)  at (3.062, -0.8) {};
		\node [style=none] (470)  at (3.062, -0.2) {};
		\node [style=none] (471)  at (2.688, -0.5) {$C_{i+1}$};
		\node [style=none] (472)  at (2.312, -0.675) {};
		\node [style=none] (473)  at (1.637, -0.675) {};
		\node [style=none] (474)  at (3.312, -0.25) {};
		\node [style=none] (475)  at (3.312, -0.75) {};
		\node [style=none] (476)  at (4.062, -0.75) {};
		\node [style=none] (477)  at (4.062, -0.25) {};
		\node [style=none] (478)  at (3.688, -0.5) {$P_{i+1}^{-1}$};
		\node [style=none] (479)  at (4.062, -0.5) {};
		\node [style=none] (480)  at (4.312, -0.5) {};
		\node [style=none] (481)  at (3.312, -0.5) {};
		\node [style=none] (482)  at (3.062, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (415.center) to (416.center);
		\draw (416.center) to (417.center);
		\draw (417.center) to (418.center);
		\draw (418.center) to (415.center);
		\draw [in=180, out=0] (421.center) to (420.center);
		\draw (422.center) to (423.center);
		\draw (423.center) to (424.center);
		\draw (424.center) to (425.center);
		\draw (425.center) to (422.center);
		\draw (428.center) to (427.center);
		\draw (430.center) to (429.center);
		\draw [in=180, out=0] (433.center) to (432.center);
		\draw [in=-45, out=180] (433.center) to (446);
		\draw (434.center) to (435.center);
		\draw (435.center) to (436.center);
		\draw (436.center) to (437.center);
		\draw (437.center) to (434.center);
		\draw (440.center) to (439.center);
		\draw (442.center) to (441.center);
		\draw [in=60, out=-180, looseness=0.75] (443.center) to (446);
		\draw (445.center) to (446);
		\draw [in=180, out=15] (446) to (421.center);
		\draw [in=180, out=-60, looseness=0.75] (446) to (456.center);
		\draw (447.center) to (448.center);
		\draw (448.center) to (449.center);
		\draw (449.center) to (450.center);
		\draw (450.center) to (447.center);
		\draw [in=135, out=0] (452.center) to (454);
		\draw (454) to (465);
		\draw [in=-135, out=0] (455.center) to (454);
		\draw (456.center) to (455.center);
		\draw (457.center) to (458.center);
		\draw (458.center) to (459.center);
		\draw (459.center) to (460.center);
		\draw (460.center) to (457.center);
		\draw [in=-180, out=45] (465) to (462.center);
		\draw (466.center) to (463.center);
		\draw (467.center) to (468.center);
		\draw (468.center) to (469.center);
		\draw (469.center) to (470.center);
		\draw (470.center) to (467.center);
		\draw (472.center) to (473.center);
		\draw [in=-45, out=-180] (473.center) to (465);
		\draw (474.center) to (475.center);
		\draw (475.center) to (476.center);
		\draw (476.center) to (477.center);
		\draw (477.center) to (474.center);
		\draw (480.center) to (479.center);
		\draw (482.center) to (481.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-CEF-prf/TT-partial-interp-CEF-prf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor, shape border rotate=180] (311)  at (-2.05, -0.1) {};
		\node [style=none] (312)  at (-2.425, -0.1) {};
		\node [style=none] (313)  at (-1.2, 0.4) {};
		\node [style=none] (314)  at (-1.2, -0.1) {};
		\node [style=none] (315)  at (-1.75, -0.1) {};
		\node [style=none] (316)  at (-1.75, 0.4) {};
		\node [style=none] (317)  at (-1.475, 0.15) {$L_i$};
		\node [style=none] (318)  at (-1.75, 0.15) {};
		\node [style=none] (319)  at (-1.2, 0.15) {};
		\node [style=tensor, shape border rotate=0] (320)  at (-0.95, -0.1) {};
		\node [style=none] (483)  at (-0.25, 0.325) {};
		\node [style=none] (484)  at (-0.25, -0.175) {};
		\node [style=none] (485)  at (0.25, -0.175) {};
		\node [style=none] (486)  at (0.25, 0.325) {};
		\node [style=none] (487)  at (0.0, 0.075) {$P_{i}$};
		\node [style=none] (488)  at (-0.25, 0.075) {};
		\node [style=none] (489)  at (0.25, 0.075) {};
		\node [style=tensor, shape border rotate=180] (490)  at (-0.575, -0.1) {};
		\node [style=none] (491)  at (0.425, 0.075) {};
		\node [style=none] (492)  at (0.425, 0.2) {};
		\node [style=none] (493)  at (0.425, -0.4) {};
		\node [style=none] (494)  at (1.175, -0.4) {};
		\node [style=none] (495)  at (1.175, 0.2) {};
		\node [style=none] (496)  at (0.8, -0.1) {$C_{i+1}$};
		\node [style=none] (497)  at (0.425, -0.275) {};
		\node [style=none] (498)  at (-0.25, -0.275) {};
		\node [style=none] (499)  at (1.425, 0.15) {};
		\node [style=none] (500)  at (1.425, -0.35) {};
		\node [style=none] (501)  at (2.175, -0.35) {};
		\node [style=none] (502)  at (2.175, 0.15) {};
		\node [style=none] (503)  at (1.8, -0.1) {$P_{i+1}^{-1}$};
		\node [style=none] (504)  at (2.175, -0.1) {};
		\node [style=none] (505)  at (2.425, -0.1) {};
		\node [style=none] (506)  at (1.425, -0.1) {};
		\node [style=none] (507)  at (1.175, -0.1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=0.75] (311) to (320);
		\draw (312.center) to (311);
		\draw (313.center) to (314.center);
		\draw (314.center) to (315.center);
		\draw (315.center) to (316.center);
		\draw (316.center) to (313.center);
		\draw [in=45, out=180] (318.center) to (311);
		\draw [in=120, out=0, looseness=0.75] (319.center) to (320);
		\draw (483.center) to (484.center);
		\draw (484.center) to (485.center);
		\draw (485.center) to (486.center);
		\draw (486.center) to (483.center);
		\draw [in=-180, out=45] (490) to (488.center);
		\draw (490) to (320);
		\draw (491.center) to (489.center);
		\draw (492.center) to (493.center);
		\draw (493.center) to (494.center);
		\draw (494.center) to (495.center);
		\draw (495.center) to (492.center);
		\draw (497.center) to (498.center);
		\draw [in=-45, out=-180] (498.center) to (490);
		\draw (499.center) to (500.center);
		\draw (500.center) to (501.center);
		\draw (501.center) to (502.center);
		\draw (502.center) to (499.center);
		\draw (505.center) to (504.center);
		\draw (507.center) to (506.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-REF/TT-partial-interp-REF_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (108)  at (-2.05, 0.25) {};
		\node [style=none] (109)  at (-1.8, 0.25) {};
		\node [style=none] (110)  at (-1.55, 0.0) {};
		\node [style=none] (111)  at (-0.65, 0.0) {};
		\node [style=none] (112)  at (1.025, 0.0) {};
		\node [style=tensor, shape border rotate=0] (113)  at (1.55, -0.5) {};
		\node [style=none] (114)  at (2.05, -0.5) {};
		\node [style=none] (115)  at (-1.8, 0.5) {};
		\node [style=none] (116)  at (-1.8, 0.0) {};
		\node [style=none] (117)  at (-1.3, 0.0) {};
		\node [style=none] (118)  at (-1.3, 0.5) {};
		\node [style=none] (119)  at (-1.55, 0.25) {$C_k$};
		\node [style=none] (120)  at (-1.05, 0.5) {};
		\node [style=none] (121)  at (-1.05, 0.0) {};
		\node [style=none] (122)  at (-0.25, 0.0) {};
		\node [style=none] (123)  at (-0.25, 0.5) {};
		\node [style=none] (124)  at (-0.65, 0.25) {$C_{k+1}$};
		\node [style=none] (125)  at (-1.3, 0.25) {};
		\node [style=none] (126)  at (-1.05, 0.25) {};
		\node [style=none] (127)  at (0.75, 0.5) {};
		\node [style=none] (128)  at (0.75, 0.0) {};
		\node [style=none] (129)  at (1.3, 0.0) {};
		\node [style=none] (130)  at (1.3, 0.5) {};
		\node [style=none] (131)  at (1.025, 0.25) {$C_d$};
		\node [style=none] (132)  at (0.75, 0.25) {};
		\node [style=none] (133)  at (-0.25, 0.25) {};
		\node [style=none] (134)  at (0.0, 0.25) {};
		\node [style=none] (135)  at (0.45, 0.25) {};
		\node [style=none] (136)  at (0.225, 0.25) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (109.center) to (108.center);
		\draw [in=120, out=-90, looseness=0.50] (110.center) to (113);
		\draw [in=-135, out=-90, looseness=1.50] (112.center) to (113);
		\draw [in=-90, out=150, looseness=0.50] (113) to (111.center);
		\draw (114.center) to (113);
		\draw (115.center) to (116.center);
		\draw (116.center) to (117.center);
		\draw (117.center) to (118.center);
		\draw (118.center) to (115.center);
		\draw (120.center) to (121.center);
		\draw (121.center) to (122.center);
		\draw (122.center) to (123.center);
		\draw (123.center) to (120.center);
		\draw (126.center) to (125.center);
		\draw (127.center) to (128.center);
		\draw (128.center) to (129.center);
		\draw (129.center) to (130.center);
		\draw (130.center) to (127.center);
		\draw (134.center) to (133.center);
		\draw (135.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-REF/TT-partial-interp-REF_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (137)  at (-2.45, 0.125) {};
		\node [style=none] (138)  at (-2.45, 0.625) {};
		\node [style=none] (139)  at (-1.95, 0.625) {};
		\node [style=none] (140)  at (-1.95, 0.125) {};
		\node [style=none] (141)  at (-2.2, 0.375) {$C_k$};
		\node [style=none] (142)  at (-2.45, 0.375) {};
		\node [style=none] (143)  at (-1.95, 0.375) {};
		\node [style=none] (144)  at (-1.95, -0.125) {};
		\node [style=tensor, shape border rotate=0] (145)  at (-1.4, 0.125) {};
		\node [style=none] (147)  at (-2.65, 0.375) {};
		\node [style=none] (148)  at (-2.2, 0.125) {};
		\node [style=none] (149)  at (-0.3, -0.375) {};
		\node [style=none] (150)  at (1.375, -0.375) {};
		\node [style=tensor, shape border rotate=0] (151)  at (2.15, -0.625) {};
		\node [style=none] (152)  at (2.65, -0.625) {};
		\node [style=none] (155)  at (-0.7, 0.125) {};
		\node [style=none] (156)  at (-0.7, -0.375) {};
		\node [style=none] (157)  at (0.1, -0.375) {};
		\node [style=none] (158)  at (0.1, 0.125) {};
		\node [style=none] (159)  at (-0.3, -0.125) {$C_{k+1}$};
		\node [style=none] (162)  at (1.1, 0.125) {};
		\node [style=none] (163)  at (1.1, -0.375) {};
		\node [style=none] (164)  at (1.65, -0.375) {};
		\node [style=none] (165)  at (1.65, 0.125) {};
		\node [style=none] (166)  at (1.375, -0.125) {$C_d$};
		\node [style=none] (167)  at (1.1, -0.125) {};
		\node [style=none] (168)  at (0.1, -0.125) {};
		\node [style=none] (169)  at (0.35, -0.125) {};
		\node [style=none] (170)  at (0.8, -0.125) {};
		\node [style=none] (171)  at (0.575, -0.125) {...};
		\node [style=none] (172)  at (-0.7, 0.375) {};
		\node [style=tensor, shape border rotate=180] (173)  at (-1.025, 0.125) {};
		\node [style=none] (174)  at (-0.7, -0.125) {};
		\node [style=none] (175)  at (1.425, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (137.center) to (138.center);
		\draw (138.center) to (139.center);
		\draw (139.center) to (140.center);
		\draw (140.center) to (137.center);
		\draw [in=-135, out=0, looseness=1.25] (143.center) to (145);
		\draw [in=135, out=0, looseness=1.25] (144.center) to (145);
		\draw (147.center) to (142.center);
		\draw [bend right=45] (148.center) to (144.center);
		\draw [in=-135, out=-90, looseness=1.50] (150.center) to (151);
		\draw [in=-90, out=150, looseness=0.50] (151) to (149.center);
		\draw [in=0, out=120, looseness=0.75] (151) to (175.center);
		\draw (152.center) to (151);
		\draw (155.center) to (156.center);
		\draw (156.center) to (157.center);
		\draw (157.center) to (158.center);
		\draw (158.center) to (155.center);
		\draw (162.center) to (163.center);
		\draw (163.center) to (164.center);
		\draw (164.center) to (165.center);
		\draw (165.center) to (162.center);
		\draw (169.center) to (168.center);
		\draw (170.center) to (167.center);
		\draw [in=-180, out=45] (173) to (172.center);
		\draw (173) to (145);
		\draw [in=-45, out=-180] (174.center) to (173);
		\draw (175.center) to (172.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-REF/TT-partial-interp-REF_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (95)  at (0.35, -0.5) {};
		\node [style=none] (96)  at (0.35, 0.0) {};
		\node [style=none] (97)  at (0.85, 0.0) {};
		\node [style=none] (98)  at (0.85, -0.5) {};
		\node [style=none] (99)  at (0.6, -0.25) {$U_k$};
		\node [style=none] (100)  at (0.35, -0.25) {};
		\node [style=tensor, shape border rotate=180] (102)  at (0.025, 0.0) {};
		\node [style=none] (103)  at (0.35, 0.25) {};
		\node [style=none] (104)  at (0.85, -0.25) {};
		\node [style=none] (105)  at (1.6, 0.0) {};
		\node [style=tensor, shape border rotate=0] (106)  at (1.175, 0.0) {};
		\node [style=none] (107)  at (0.85, 0.25) {};
		\node [style=none] (176)  at (-1.4, 0.0) {};
		\node [style=none] (177)  at (-1.4, 0.5) {};
		\node [style=none] (178)  at (-0.9, 0.5) {};
		\node [style=none] (179)  at (-0.9, 0.0) {};
		\node [style=none] (180)  at (-1.15, 0.25) {$C_k$};
		\node [style=none] (181)  at (-1.4, 0.25) {};
		\node [style=none] (182)  at (-0.9, 0.25) {};
		\node [style=none] (183)  at (-0.9, -0.25) {};
		\node [style=tensor, shape border rotate=0] (184)  at (-0.35, 0.0) {};
		\node [style=none] (185)  at (-1.6, 0.25) {};
		\node [style=none] (186)  at (-1.15, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (95.center) to (96.center);
		\draw (96.center) to (97.center);
		\draw (97.center) to (98.center);
		\draw (98.center) to (95.center);
		\draw [in=180, out=-45] (102) to (100.center);
		\draw [in=45, out=180] (103.center) to (102);
		\draw (105.center) to (106);
		\draw [in=0, out=-135] (106) to (104.center);
		\draw [in=135, out=0] (107.center) to (106);
		\draw (107.center) to (103.center);
		\draw (176.center) to (177.center);
		\draw (177.center) to (178.center);
		\draw (178.center) to (179.center);
		\draw (179.center) to (176.center);
		\draw [in=-135, out=0, looseness=1.25] (182.center) to (184);
		\draw [in=135, out=0, looseness=1.25] (183.center) to (184);
		\draw (184) to (102);
		\draw (185.center) to (181.center);
		\draw [bend right=45] (186.center) to (183.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-REF/TT-partial-interp-REF_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (188)  at (0.375, -0.375) {};
		\node [style=none] (189)  at (0.375, 0.125) {};
		\node [style=none] (190)  at (0.875, 0.125) {};
		\node [style=none] (191)  at (0.875, -0.375) {};
		\node [style=none] (192)  at (0.625, -0.125) {$U'_k$};
		\node [style=none] (193)  at (0.375, -0.125) {};
		\node [style=none] (196)  at (0.875, -0.125) {};
		\node [style=none] (200)  at (-0.975, -0.125) {};
		\node [style=none] (201)  at (-0.975, 0.375) {};
		\node [style=none] (202)  at (-0.475, 0.375) {};
		\node [style=none] (203)  at (-0.475, -0.125) {};
		\node [style=none] (204)  at (-0.725, 0.125) {$C_k$};
		\node [style=none] (205)  at (-0.975, 0.125) {};
		\node [style=none] (206)  at (-0.475, 0.125) {};
		\node [style=none] (207)  at (-0.475, -0.375) {};
		\node [style=tensor, shape border rotate=0] (208)  at (0.075, -0.125) {};
		\node [style=none] (209)  at (-1.175, 0.125) {};
		\node [style=none] (210)  at (-0.725, -0.125) {};
		\node [style=none] (211)  at (1.175, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (188.center) to (189.center);
		\draw (189.center) to (190.center);
		\draw (190.center) to (191.center);
		\draw (191.center) to (188.center);
		\draw (196.center) to (211.center);
		\draw (200.center) to (201.center);
		\draw (201.center) to (202.center);
		\draw (202.center) to (203.center);
		\draw (203.center) to (200.center);
		\draw [in=-135, out=0, looseness=1.25] (206.center) to (208);
		\draw [in=135, out=0, looseness=1.25] (207.center) to (208);
		\draw (208) to (193.center);
		\draw (209.center) to (205.center);
		\draw [bend right=45] (210.center) to (207.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-partial-interp-REF/TT-partial-interp-REF_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (213)  at (-0.25, -0.25) {};
		\node [style=none] (214)  at (-0.25, 0.25) {};
		\node [style=none] (215)  at (0.25, 0.25) {};
		\node [style=none] (216)  at (0.25, -0.25) {};
		\node [style=none] (217)  at (0.0, 0.0) {$u_k$};
		\node [style=none] (218)  at (-0.25, 0.0) {};
		\node [style=none] (219)  at (0.25, 0.0) {};
		\node [style=none, shape border rotate=0] (220)  at (-0.55, 0.0) {};
		\node [style=none] (221)  at (0.55, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (213.center) to (214.center);
		\draw (214.center) to (215.center);
		\draw (215.center) to (216.center);
		\draw (216.center) to (213.center);
		\draw (219.center) to (221.center);
		\draw (220.center) to (218.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-trailing-U_k/TT-trailing-U_k_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (-0.4, 0.25) {};
		\node [style=none] (33)  at (-0.4, -0.25) {};
		\node [style=none] (34)  at (-0.4, 0.0) {};
		\node [style=none] (35)  at (-0.025, 0.0) {$U_{i-1}$};
		\node [style=none] (36)  at (0.35, -0.25) {};
		\node [style=none] (37)  at (0.35, 0.25) {};
		\node [style=none] (38)  at (0.35, 0.0) {};
		\node [style=none] (40)  at (-0.6, 0.0) {};
		\node [style=none] (41)  at (0.6, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32.center) to (33.center);
		\draw (32.center) to (37.center);
		\draw (36.center) to (37.center);
		\draw (36.center) to (33.center);
		\draw (40.center) to (34.center);
		\draw (41.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-trailing-U_k/TT-trailing-U_k_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (87)  at (-1.363, -0.125) {};
		\node [style=tensor, shape border rotate=180] (88)  at (-1.188, -0.125) {};
		\node [style=none] (89)  at (1.688, -0.75) {};
		\node [style=none] (90)  at (-1.363, -0.75) {};
		\node [style=none] (175)  at (-0.688, 0.125) {};
		\node [style=none] (177)  at (-0.188, 0.75) {};
		\node [style=none] (178)  at (-0.188, 0.0) {};
		\node [style=none] (179)  at (-0.688, 0.0) {};
		\node [style=none] (180)  at (-0.688, 0.75) {};
		\node [style=none] (181)  at (-0.438, 0.375) {$C_{i}$};
		\node [style=none] (187)  at (-1.688, 0.625) {};
		\node [style=none] (188)  at (-0.688, 0.625) {};
		\node [style=none] (189)  at (-0.188, 0.375) {};
		\node [style=none] (190)  at (0.062, 0.375) {};
		\node [style=none, rotate=-30] (191)  at (0.312, 0.25) {...};
		\node [style=none] (201)  at (0.812, -0.375) {};
		\node [style=none] (202)  at (-0.688, -0.375) {};
		\node [style=none] (203)  at (1.312, 0.25) {};
		\node [style=none] (204)  at (1.312, -0.5) {};
		\node [style=none] (205)  at (0.812, -0.5) {};
		\node [style=none] (206)  at (0.812, 0.25) {};
		\node [style=none] (207)  at (1.062, -0.125) {$C_d$};
		\node [style=none] (209)  at (0.562, 0.125) {};
		\node [style=none] (210)  at (0.812, 0.125) {};
		\node [style=none, rotate=90] (213)  at (-0.788, -0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (87.center) to (88);
		\draw [bend right=90, looseness=1.50] (87.center) to (90.center);
		\draw [in=-180, out=-45] (88) to (202.center);
		\draw (90.center) to (89.center);
		\draw [in=45, out=180] (175.center) to (88);
		\draw (177.center) to (178.center);
		\draw (178.center) to (179.center);
		\draw (179.center) to (180.center);
		\draw (180.center) to (177.center);
		\draw (188.center) to (187.center);
		\draw (190.center) to (189.center);
		\draw [in=0, out=-180] (201.center) to (202.center);
		\draw (203.center) to (204.center);
		\draw (204.center) to (205.center);
		\draw (205.center) to (206.center);
		\draw (206.center) to (203.center);
		\draw (210.center) to (209.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-trailing-U_k/TT-trailing-U_k_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (138)  at (-0.4, 0.7) {};
		\node [style=tensor, shape border rotate=180] (139)  at (-0.9, 0.45) {};
		\node [style=none] (140)  at (1.85, 0.7) {};
		\node [style=tensor, shape border rotate=0] (141)  at (2.4, -0.275) {};
		\node [style=none] (142)  at (2.9, -0.275) {};
		\node [style=none] (214)  at (-1.075, -0.525) {};
		\node [style=tensor, shape border rotate=180] (215)  at (-0.9, -0.525) {};
		\node [style=none] (216)  at (1.85, -1.15) {};
		\node [style=none] (217)  at (-1.075, -1.15) {};
		\node [style=none] (218)  at (-0.4, -0.275) {};
		\node [style=none] (219)  at (0.35, 0.35) {};
		\node [style=none] (220)  at (0.35, -0.4) {};
		\node [style=none] (221)  at (-0.4, -0.4) {};
		\node [style=none] (222)  at (-0.4, 0.35) {};
		\node [style=none] (223)  at (-0.025, -0.025) {$C_{i+1}$};
		\node [style=none] (225)  at (-0.4, 0.225) {};
		\node [style=none] (226)  at (0.35, -0.025) {};
		\node [style=none] (227)  at (0.6, -0.025) {};
		\node [style=none, rotate=-30] (228)  at (0.85, -0.15) {...};
		\node [style=none] (229)  at (1.35, -0.775) {};
		\node [style=none] (230)  at (-0.4, -0.775) {};
		\node [style=none] (231)  at (1.85, -0.15) {};
		\node [style=none] (232)  at (1.85, -0.9) {};
		\node [style=none] (233)  at (1.35, -0.9) {};
		\node [style=none] (234)  at (1.35, -0.15) {};
		\node [style=none] (235)  at (1.6, -0.525) {$C_d$};
		\node [style=none] (236)  at (1.1, -0.275) {};
		\node [style=none] (237)  at (1.35, -0.275) {};
		\node [style=none, rotate=90] (238)  at (-0.5, -0.525) {...};
		\node [style=none] (239)  at (-2.45, 0.4) {};
		\node [style=none] (240)  at (-2.45, 1.15) {};
		\node [style=none] (241)  at (-1.95, 1.15) {};
		\node [style=none] (242)  at (-1.95, 0.4) {};
		\node [style=none] (243)  at (-2.2, 0.775) {$C_i$};
		\node [style=none] (244)  at (-2.45, 1.025) {};
		\node [style=none] (245)  at (-1.95, 0.775) {};
		\node [style=none] (246)  at (-1.95, 0.15) {};
		\node [style=tensor, shape border rotate=0] (247)  at (-1.275, 0.45) {};
		\node [style=none] (248)  at (-2.9, 1.025) {};
		\node [style=none] (249)  at (-2.45, 0.15) {};
		\node [style=none] (250)  at (-2.45, 0.525) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=45, out=180] (138.center) to (139);
		\draw (138.center) to (140.center);
		\draw [in=120, out=0, looseness=0.75] (140.center) to (141);
		\draw (142.center) to (141);
		\draw (214.center) to (215);
		\draw [bend right=90, looseness=1.50] (214.center) to (217.center);
		\draw [in=-180, out=-45] (215) to (230.center);
		\draw [in=-120, out=0, looseness=0.75] (216.center) to (141);
		\draw (217.center) to (216.center);
		\draw [in=45, out=180] (218.center) to (215);
		\draw (219.center) to (220.center);
		\draw (220.center) to (221.center);
		\draw (221.center) to (222.center);
		\draw (222.center) to (219.center);
		\draw [in=315, out=180] (225.center) to (139);
		\draw (227.center) to (226.center);
		\draw [in=0, out=-180] (229.center) to (230.center);
		\draw (231.center) to (232.center);
		\draw (232.center) to (233.center);
		\draw (233.center) to (234.center);
		\draw (234.center) to (231.center);
		\draw (237.center) to (236.center);
		\draw (239.center) to (240.center);
		\draw (240.center) to (241.center);
		\draw (241.center) to (242.center);
		\draw (242.center) to (239.center);
		\draw [in=-135, out=0, looseness=1.25] (245.center) to (247);
		\draw [in=135, out=0, looseness=1.25] (246.center) to (247);
		\draw (247) to (139);
		\draw (248.center) to (244.center);
		\draw (249.center) to (246.center);
		\draw [bend right=90, looseness=1.75] (250.center) to (249.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/TT-trailing-U_k/TT-trailing-U_k_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (143)  at (0.575, -0.6) {};
		\node [style=none] (144)  at (0.575, -0.1) {};
		\node [style=none] (145)  at (1.075, -0.1) {};
		\node [style=none] (146)  at (1.075, -0.6) {};
		\node [style=none] (147)  at (0.825, -0.35) {$U_i$};
		\node [style=none] (148)  at (0.575, -0.35) {};
		\node [style=tensor, shape border rotate=180] (149)  at (0.25, -0.1) {};
		\node [style=none] (150)  at (0.575, 0.15) {};
		\node [style=none] (151)  at (1.075, -0.35) {};
		\node [style=tensor, shape border rotate=0] (152)  at (1.4, -0.1) {};
		\node [style=none] (153)  at (1.075, 0.15) {};
		\node [style=none] (167)  at (1.75, -0.1) {};
		\node [style=none] (251)  at (-1.3, -0.15) {};
		\node [style=none] (252)  at (-1.3, 0.6) {};
		\node [style=none] (253)  at (-0.8, 0.6) {};
		\node [style=none] (254)  at (-0.8, -0.15) {};
		\node [style=none] (255)  at (-1.05, 0.225) {$C_i$};
		\node [style=none] (256)  at (-1.3, 0.475) {};
		\node [style=none] (257)  at (-0.8, 0.225) {};
		\node [style=none] (258)  at (-0.8, -0.4) {};
		\node [style=tensor, shape border rotate=0] (259)  at (-0.125, -0.1) {};
		\node [style=none] (260)  at (-1.75, 0.475) {};
		\node [style=none] (261)  at (-1.3, -0.4) {};
		\node [style=none] (262)  at (-1.3, -0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (143.center) to (144.center);
		\draw (144.center) to (145.center);
		\draw (145.center) to (146.center);
		\draw (146.center) to (143.center);
		\draw [in=180, out=-45] (149) to (148.center);
		\draw [in=45, out=180] (150.center) to (149);
		\draw [in=0, out=-135] (152) to (151.center);
		\draw [in=135, out=0] (153.center) to (152);
		\draw (153.center) to (150.center);
		\draw (167.center) to (152);
		\draw (251.center) to (252.center);
		\draw (252.center) to (253.center);
		\draw (253.center) to (254.center);
		\draw (254.center) to (251.center);
		\draw [in=-135, out=0, looseness=1.25] (257.center) to (259);
		\draw [in=135, out=0, looseness=1.25] (258.center) to (259);
		\draw (259) to (149);
		\draw (260.center) to (256.center);
		\draw (261.center) to (258.center);
		\draw [bend right=90, looseness=1.75] (262.center) to (261.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/childless/childless_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, -0.25) {$u$};
		\node [style=white dot] (3)  at (-0.5, 0.5) {};
		\node [style=white dot] (4)  at (0.5, 0.5) {};
		\node [style=none, font={\scriptsize}] (17)  at (-0.425, 0.175) {$\star$};
		\node [style=none, font={\scriptsize}] (18)  at (0.425, 0.175) {$\star$};
		\node [style=none] (19)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (4);
		\draw [style=dashed] (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/childless/childless_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (9)  at (-0.5, 0.5) {};
		\node [style=white dot] (10)  at (0.5, 0.5) {};
		\node [style=none] (20)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_i-from-algo-REF/core_i-from-algo-REF_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (140)  at (-0.55, -0.125) {};
		\node [style=none] (141)  at (-0.55, 0.375) {};
		\node [style=none] (142)  at (-0.05, 0.375) {};
		\node [style=none] (143)  at (-0.05, -0.125) {};
		\node [style=none] (144)  at (-0.3, 0.125) {$C_i$};
		\node [style=none] (145)  at (-0.55, 0.125) {};
		\node [style=none] (146)  at (-0.05, 0.125) {};
		\node [style=none] (147)  at (-0.05, -0.375) {};
		\node [style=tensor, shape border rotate=0] (148)  at (0.5, -0.125) {};
		\node [style=none] (149)  at (1.0, -0.125) {};
		\node [style=none] (150)  at (-1.0, 0.125) {};
		\node [style=none] (151)  at (-0.3, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (140.center) to (141.center);
		\draw (141.center) to (142.center);
		\draw (142.center) to (143.center);
		\draw (143.center) to (140.center);
		\draw [in=-135, out=0, looseness=1.25] (146.center) to (148);
		\draw [in=135, out=0, looseness=1.25] (147.center) to (148);
		\draw (149.center) to (148);
		\draw (150.center) to (145.center);
		\draw [bend right=45] (151.center) to (147.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_i-from-algo-REF/core_i-from-algo-REF_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (-0.963, 0.25) {};
		\node [style=tensor, shape border rotate=0] (13)  at (-0.588, 0.0) {};
		\node [style=none] (15)  at (-0.338, 0.0) {};
		\node [style=none] (16)  at (-1.712, 0.5) {};
		\node [style=none] (17)  at (-1.712, 0.0) {};
		\node [style=none] (18)  at (-0.963, 0.0) {};
		\node [style=none] (19)  at (-0.963, 0.5) {};
		\node [style=none] (20)  at (-1.712, 0.25) {};
		\node [style=none] (21)  at (-1.962, 0.25) {};
		\node [style=none] (22)  at (-1.337, 0.25) {$P_{i-1}^{-1}$};
		\node [style=none] (23)  at (-0.338, 0.25) {};
		\node [style=none] (24)  at (-0.338, -0.25) {};
		\node [style=none] (25)  at (0.912, -0.25) {};
		\node [style=none] (26)  at (0.912, 0.25) {};
		\node [style=none] (27)  at (-0.338, 0.0) {};
		\node [style=none] (28)  at (0.287, 0.0) {$L_iD_iP_i$};
		\node [style=none] (34)  at (-0.588, -0.5) {};
		\node [style=none] (153)  at (0.912, 0.0) {};
		\node [style=none] (154)  at (0.912, -0.5) {};
		\node [style=tensor, shape border rotate=0] (155)  at (1.462, -0.25) {};
		\node [style=none] (156)  at (1.962, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=0] (12.center) to (13);
		\draw [in=180, out=-150, looseness=1.50] (13) to (34.center);
		\draw (15.center) to (13);
		\draw (16.center) to (17.center);
		\draw (17.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (19.center) to (16.center);
		\draw (21.center) to (20.center);
		\draw (23.center) to (24.center);
		\draw (24.center) to (25.center);
		\draw (25.center) to (26.center);
		\draw (26.center) to (23.center);
		\draw [in=-135, out=0, looseness=1.25] (153.center) to (155);
		\draw [in=135, out=0, looseness=1.25] (154.center) to (155);
		\draw (154.center) to (34.center);
		\draw (156.center) to (155);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_i-from-algo-REF/core_i-from-algo-REF_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36)  at (-1.987, 0.25) {};
		\node [style=tensor, shape border rotate=0] (37)  at (-1.612, 0.0) {};
		\node [style=none] (39)  at (-2.737, 0.5) {};
		\node [style=none] (40)  at (-2.737, 0.0) {};
		\node [style=none] (41)  at (-1.987, 0.0) {};
		\node [style=none] (42)  at (-1.987, 0.5) {};
		\node [style=none] (43)  at (-2.737, 0.25) {};
		\node [style=none] (44)  at (-2.987, 0.25) {};
		\node [style=none] (45)  at (-2.362, 0.25) {$P_{i-1}^{-1}$};
		\node [style=none] (55)  at (-1.612, -0.5) {};
		\node [style=none] (157)  at (1.438, 0.25) {};
		\node [style=none] (158)  at (1.438, -0.25) {};
		\node [style=none] (159)  at (1.938, -0.25) {};
		\node [style=none] (160)  at (1.938, 0.25) {};
		\node [style=none] (161)  at (1.688, 0.0) {$U_i^\diamond$};
		\node [style=none] (164)  at (-0.837, 0.5) {};
		\node [style=none] (165)  at (-0.837, 0.0) {};
		\node [style=none] (166)  at (0.663, 0.0) {};
		\node [style=none] (167)  at (0.663, 0.5) {};
		\node [style=none] (168)  at (-0.837, 0.25) {};
		\node [style=none] (169)  at (0.663, 0.25) {};
		\node [style=tensor, shape border rotate=180] (170)  at (-1.212, 0.0) {};
		\node [style=none] (171)  at (-0.837, -0.25) {};
		\node [style=none] (172)  at (-0.087, 0.25) {$P_{i-1}U_{i-1}$};
		\node [style=tensor, shape border rotate=180] (174)  at (0.913, 0.25) {};
		\node [style=none] (175)  at (0.913, -0.25) {};
		\node [style=none, shape border rotate=180] (176)  at (1.438, 0.0) {};
		\node [style=none] (178)  at (1.938, 0.0) {};
		\node [style=none] (179)  at (1.938, -0.5) {};
		\node [style=tensor, shape border rotate=0] (180)  at (2.488, -0.25) {};
		\node [style=none] (181)  at (2.988, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=0] (36.center) to (37);
		\draw [in=180, out=-150, looseness=1.50] (37) to (55.center);
		\draw (39.center) to (40.center);
		\draw (40.center) to (41.center);
		\draw (41.center) to (42.center);
		\draw (42.center) to (39.center);
		\draw (44.center) to (43.center);
		\draw (55.center) to (179.center);
		\draw (157.center) to (158.center);
		\draw (158.center) to (159.center);
		\draw (159.center) to (160.center);
		\draw (160.center) to (157.center);
		\draw (164.center) to (165.center);
		\draw (165.center) to (166.center);
		\draw (166.center) to (167.center);
		\draw (167.center) to (164.center);
		\draw [in=45, out=-180] (168.center) to (170);
		\draw (170) to (37);
		\draw [in=-45, out=180] (171.center) to (170);
		\draw [in=0, out=45, looseness=2.75] (174) to (175.center);
		\draw [in=180, out=-45] (174) to (176.center);
		\draw (174) to (169.center);
		\draw (175.center) to (171.center);
		\draw [in=-135, out=0, looseness=1.25] (178.center) to (180);
		\draw [in=135, out=0, looseness=1.25] (179.center) to (180);
		\draw (181.center) to (180);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_i-from-algo-REF/core_i-from-algo-REF_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (80)  at (-1.4, 0.125) {};
		\node [style=none] (82)  at (-2.15, 0.375) {};
		\node [style=none] (83)  at (-2.15, -0.125) {};
		\node [style=none] (84)  at (-1.4, -0.125) {};
		\node [style=none] (85)  at (-1.4, 0.375) {};
		\node [style=none] (86)  at (-2.15, 0.125) {};
		\node [style=none] (87)  at (-2.4, 0.125) {};
		\node [style=none] (88)  at (-1.775, 0.125) {$P_{i-1}^{-1}$};
		\node [style=tensor, shape border rotate=0] (89)  at (1.9, 0.125) {};
		\node [style=none] (90)  at (2.4, 0.125) {};
		\node [style=none] (92)  at (-1.1, 0.375) {};
		\node [style=none] (93)  at (-1.1, -0.125) {};
		\node [style=none] (94)  at (0.4, -0.125) {};
		\node [style=none] (95)  at (0.4, 0.375) {};
		\node [style=none] (96)  at (-1.1, 0.125) {};
		\node [style=none] (97)  at (0.4, 0.125) {};
		\node [style=tensor, shape border rotate=180] (98)  at (0.65, 0.125) {};
		\node [style=none] (102)  at (1.025, -0.125) {};
		\node [style=none] (103)  at (-0.35, 0.125) {$P_{i-1}U_{i-1}$};
		\node [style=none] (104)  at (1.025, -0.125) {};
		\node [style=none] (105)  at (1.025, -0.375) {};
		\node [style=none] (106)  at (1.025, 0.125) {};
		\node [style=none] (107)  at (1.525, 0.125) {};
		\node [style=none] (108)  at (1.525, -0.375) {};
		\node [style=none] (109)  at (1.025, -0.125) {};
		\node [style=none] (110)  at (1.275, -0.125) {$U_i^\diamond$};
		\node [style=none] (111)  at (1.525, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (80.center) to (96.center);
		\draw (82.center) to (83.center);
		\draw (83.center) to (84.center);
		\draw (84.center) to (85.center);
		\draw (85.center) to (82.center);
		\draw (87.center) to (86.center);
		\draw (90.center) to (89);
		\draw (92.center) to (93.center);
		\draw (93.center) to (94.center);
		\draw (94.center) to (95.center);
		\draw (95.center) to (92.center);
		\draw (98) to (97.center);
		\draw [bend left=45] (98) to (89);
		\draw [in=-60, out=180] (102.center) to (98);
		\draw (105.center) to (106.center);
		\draw (106.center) to (107.center);
		\draw (107.center) to (108.center);
		\draw (108.center) to (105.center);
		\draw [in=-120, out=0] (111.center) to (89);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_i-from-algo-REF/core_i-from-algo-REF_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (113)  at (-1.525, 0.125) {};
		\node [style=tensor, shape border rotate=0] (121)  at (1.025, 0.125) {};
		\node [style=none] (122)  at (1.525, 0.125) {};
		\node [style=none] (123)  at (-1.225, 0.375) {};
		\node [style=none] (124)  at (-1.225, -0.125) {};
		\node [style=none] (125)  at (-0.475, -0.125) {};
		\node [style=none] (126)  at (-0.475, 0.375) {};
		\node [style=none] (127)  at (-1.225, 0.125) {};
		\node [style=none] (128)  at (-0.475, 0.125) {};
		\node [style=tensor, shape border rotate=180] (129)  at (-0.225, 0.125) {};
		\node [style=none] (130)  at (0.15, -0.125) {};
		\node [style=none] (131)  at (-0.85, 0.125) {$U_{i-1}$};
		\node [style=none] (132)  at (0.15, -0.125) {};
		\node [style=none] (133)  at (0.15, -0.375) {};
		\node [style=none] (134)  at (0.15, 0.125) {};
		\node [style=none] (135)  at (0.65, 0.125) {};
		\node [style=none] (136)  at (0.65, -0.375) {};
		\node [style=none] (137)  at (0.15, -0.125) {};
		\node [style=none] (138)  at (0.4, -0.125) {$U_i^\diamond$};
		\node [style=none] (139)  at (0.65, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (113.center) to (127.center);
		\draw (122.center) to (121);
		\draw (123.center) to (124.center);
		\draw (124.center) to (125.center);
		\draw (125.center) to (126.center);
		\draw (126.center) to (123.center);
		\draw (129) to (128.center);
		\draw [bend left=45] (129) to (121);
		\draw [in=-60, out=180] (130.center) to (129);
		\draw (133.center) to (134.center);
		\draw (134.center) to (135.center);
		\draw (135.center) to (136.center);
		\draw (136.center) to (133.center);
		\draw [in=-120, out=0] (139.center) to (121);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_k-from-LDPU/core_k-from-LDPU_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.925, 0.125) {};
		\node [style=none] (1)  at (-1.675, 0.125) {};
		\node [style=none] (2)  at (-1.425, -0.125) {};
		\node [style=none] (3)  at (-0.525, -0.125) {};
		\node [style=none] (4)  at (1.15, -0.125) {};
		\node [style=tensor, shape border rotate=0] (5)  at (1.425, -0.375) {};
		\node [style=none] (6)  at (1.925, -0.375) {};
		\node [style=none] (7)  at (-1.675, 0.375) {};
		\node [style=none] (8)  at (-1.675, -0.125) {};
		\node [style=none] (9)  at (-1.175, -0.125) {};
		\node [style=none] (10)  at (-1.175, 0.375) {};
		\node [style=none] (11)  at (-1.425, 0.125) {$C_k$};
		\node [style=none] (12)  at (-0.925, 0.375) {};
		\node [style=none] (13)  at (-0.925, -0.125) {};
		\node [style=none] (14)  at (-0.125, -0.125) {};
		\node [style=none] (15)  at (-0.125, 0.375) {};
		\node [style=none] (16)  at (-0.525, 0.125) {$C_{k+1}$};
		\node [style=none] (17)  at (-1.175, 0.125) {};
		\node [style=none] (18)  at (-0.925, 0.125) {};
		\node [style=none] (19)  at (0.875, 0.375) {};
		\node [style=none] (20)  at (0.875, -0.125) {};
		\node [style=none] (21)  at (1.425, -0.125) {};
		\node [style=none] (22)  at (1.425, 0.375) {};
		\node [style=none] (23)  at (1.15, 0.125) {$C_d$};
		\node [style=none] (24)  at (0.875, 0.125) {};
		\node [style=none] (25)  at (-0.125, 0.125) {};
		\node [style=none] (26)  at (0.125, 0.125) {};
		\node [style=none] (27)  at (0.575, 0.125) {};
		\node [style=none] (28)  at (0.35, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw [in=-135, out=-90, looseness=0.75] (2.center) to (5);
		\draw [in=150, out=-90, looseness=0.75] (4.center) to (5);
		\draw [in=-90, out=-165, looseness=0.75] (5) to (3.center);
		\draw (6.center) to (5);
		\draw (7.center) to (8.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (10.center);
		\draw (10.center) to (7.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (15.center);
		\draw (15.center) to (12.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (20.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (22.center) to (19.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_k-from-LDPU/core_k-from-LDPU_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (-2.212, 0.125) {};
		\node [style=none] (31)  at (-1.962, 0.125) {};
		\node [style=none] (32)  at (-0.162, -0.125) {};
		\node [style=none] (33)  at (1.513, -0.125) {};
		\node [style=tensor, shape border rotate=0] (34)  at (1.788, -0.375) {};
		\node [style=none] (35)  at (2.213, -0.375) {};
		\node [style=none] (36)  at (-1.962, 0.375) {};
		\node [style=none] (37)  at (-1.962, -0.125) {};
		\node [style=none] (38)  at (-1.462, -0.125) {};
		\node [style=none] (39)  at (-1.462, 0.375) {};
		\node [style=none] (40)  at (-1.712, 0.125) {$C_k$};
		\node [style=none] (41)  at (-0.562, 0.375) {};
		\node [style=none] (42)  at (-0.562, -0.125) {};
		\node [style=none] (43)  at (0.238, -0.125) {};
		\node [style=none] (44)  at (0.238, 0.375) {};
		\node [style=none] (45)  at (-0.162, 0.125) {$C_{k+1}$};
		\node [style=none] (46)  at (1.238, 0.375) {};
		\node [style=none] (47)  at (1.238, -0.125) {};
		\node [style=none] (48)  at (1.788, -0.125) {};
		\node [style=none] (49)  at (1.788, 0.375) {};
		\node [style=none] (50)  at (1.513, 0.125) {$C_d$};
		\node [style=none] (51)  at (1.238, 0.125) {};
		\node [style=none] (52)  at (0.238, 0.125) {};
		\node [style=none] (53)  at (0.488, 0.125) {};
		\node [style=none] (54)  at (0.938, 0.125) {};
		\node [style=none] (55)  at (0.713, 0.125) {...};
		\node [style=none] (56)  at (-1.712, -0.125) {};
		\node [style=none] (57)  at (-1.462, 0.125) {};
		\node [style=tensor, shape border rotate=0] (58)  at (-1.163, -0.125) {};
		\node [style=none] (59)  at (-0.562, 0.125) {};
		\node [style=tensor, shape border rotate=180] (60)  at (-0.862, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31.center) to (30.center);
		\draw [in=150, out=-90, looseness=0.75] (33.center) to (34);
		\draw [in=-90, out=-165, looseness=0.75] (34) to (32.center);
		\draw (35.center) to (34);
		\draw (36.center) to (37.center);
		\draw (37.center) to (38.center);
		\draw (38.center) to (39.center);
		\draw (39.center) to (36.center);
		\draw (41.center) to (42.center);
		\draw (42.center) to (43.center);
		\draw (43.center) to (44.center);
		\draw (44.center) to (41.center);
		\draw (46.center) to (47.center);
		\draw (47.center) to (48.center);
		\draw (48.center) to (49.center);
		\draw (49.center) to (46.center);
		\draw (53.center) to (52.center);
		\draw (54.center) to (51.center);
		\draw [in=-135, out=-90, looseness=1.50] (56.center) to (58);
		\draw [in=120, out=0] (57.center) to (58);
		\draw [in=60, out=180] (59.center) to (60);
		\draw (60) to (58);
		\draw [bend right=45, looseness=0.75] (60) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_k-from-LDPU/core_k-from-LDPU_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (72)  at (-1.05, 0.125) {};
		\node [style=none] (73)  at (-0.8, 0.125) {};
		\node [style=none] (74)  at (-0.8, 0.375) {};
		\node [style=none] (75)  at (-0.8, -0.125) {};
		\node [style=none] (76)  at (-0.3, -0.125) {};
		\node [style=none] (77)  at (-0.3, 0.375) {};
		\node [style=none] (78)  at (-0.55, 0.125) {$C_k$};
		\node [style=none] (79)  at (-0.55, -0.125) {};
		\node [style=none] (80)  at (-0.3, 0.125) {};
		\node [style=tensor, shape border rotate=0] (81)  at (0.0, -0.125) {};
		\node [style=none, shape border rotate=180] (82)  at (0.3, -0.125) {};
		\node [style=none] (83)  at (0.85, 0.125) {};
		\node [style=none] (84)  at (0.85, -0.375) {};
		\node [style=none] (85)  at (0.3, -0.375) {};
		\node [style=none] (86)  at (0.3, 0.125) {};
		\node [style=none] (87)  at (0.575, -0.125) {$U'_k$};
		\node [style=none] (89)  at (1.05, -0.125) {};
		\node [style=none] (90)  at (0.85, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (73.center) to (72.center);
		\draw (74.center) to (75.center);
		\draw (75.center) to (76.center);
		\draw (76.center) to (77.center);
		\draw (77.center) to (74.center);
		\draw [in=-135, out=-90, looseness=1.50] (79.center) to (81);
		\draw [in=120, out=0] (80.center) to (81);
		\draw (82.center) to (81);
		\draw (83.center) to (84.center);
		\draw (84.center) to (85.center);
		\draw (85.center) to (86.center);
		\draw (86.center) to (83.center);
		\draw (90.center) to (89.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/core_k-from-LDPU/core_k-from-LDPU_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62)  at (0.275, 0.25) {};
		\node [style=none] (63)  at (0.275, -0.25) {};
		\node [style=none] (64)  at (-0.275, -0.25) {};
		\node [style=none] (65)  at (-0.275, 0.25) {};
		\node [style=none] (66)  at (-0.0, 0.0) {$u_k$};
		\node [style=none] (67)  at (-0.275, 0.0) {};
		\node [style=none] (68)  at (-0.475, 0.0) {};
		\node [style=none] (69)  at (0.475, 0.0) {};
		\node [style=none] (70)  at (0.275, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62.center) to (63.center);
		\draw (63.center) to (64.center);
		\draw (64.center) to (65.center);
		\draw (65.center) to (62.center);
		\draw (68.center) to (67.center);
		\draw (70.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/generators/generators_14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (223)  at (0.375, -0.062) {};
		\node [style=none] (224)  at (-0.375, -0.062) {};
		\node [style=none, font={\scriptsize}, text=gray] (230)  at (0.0, 0.062) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (224.center) to (223.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/local-operator/local-operator_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.5) {$u$};
		\node [style=white dot] (1)  at (0.0, -0.5) {$v$};
		\node [style=none, font={\scriptsize}] (2)  at (0.375, 0.0) {$b$};
		\node [style=none, font={\scriptsize}] (3)  at (-0.375, 0.0) {$a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed, bend right] (0) to (1);
		\draw [bend left] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/local-operator/local-operator_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (5)  at (0.0, 0.5) {$u$};
		\node [style=white dot] (6)  at (0.0, -0.5) {$v$};
		\node [style=none, font={\scriptsize}] (8)  at (-1.125, 0.0) {$ax_{00}+bx_{01}$};
		\node [style=none, font={\scriptsize}] (9)  at (1.125, 0.0) {$ax_{10}+bx_{11}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed, bend right] (5) to (6);
		\draw [bend left] (5) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-left-edges/parallel-left-edges_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (1)  at (-0.75, -0.875) {};
		\node [style=white dot] (2)  at (0.75, -0.875) {};
		\node [style=white dot] (3)  at (-0.5, 0.875) {};
		\node [style=white dot] (4)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (6)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (7)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (8)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (9)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (10)  at (0.0, -0.875) {};
		\node [style=box-no-outline, font={\scriptsize}] (11)  at (-0.175, -0.475) {$a$};
		\node [style=box-no-outline, font={\scriptsize}] (12)  at (0.175, -0.475) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (0) to (1);
		\draw (0) to (4);
		\draw (0) to (2);
		\draw [style=sdash, bend right] (0) to (10);
		\draw [style=sdash] (3) to (0);
		\draw [style=sdash, bend right] (10) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-left-edges/parallel-left-edges_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (13)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (14)  at (-0.75, -0.875) {};
		\node [style=white dot] (15)  at (0.75, -0.875) {};
		\node [style=white dot] (16)  at (-0.5, 0.875) {};
		\node [style=white dot] (17)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (18)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (19)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (20)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (21)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (22)  at (0.0, -0.875) {};
		\node [style=box-no-outline, font={\scriptsize}] (24)  at (0.0, -0.475) {$a{+}b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (13) to (14);
		\draw (13) to (17);
		\draw (13) to (15);
		\draw [style=sdash] (16) to (13);
		\draw [style=sdash] (22) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-right-edges/parallel-right-edges_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (1)  at (-0.75, -0.875) {};
		\node [style=white dot] (2)  at (0.75, -0.875) {};
		\node [style=white dot] (3)  at (-0.5, 0.875) {};
		\node [style=white dot] (4)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (6)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (7)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (8)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (9)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (10)  at (0.0, -0.875) {};
		\node [style=box-no-outline, font={\scriptsize}] (11)  at (-0.175, -0.475) {$a$};
		\node [style=box-no-outline, font={\scriptsize}] (12)  at (0.175, -0.475) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (0) to (1);
		\draw (0) to (4);
		\draw (0) to (2);
		\draw [bend right] (0) to (10);
		\draw [style=sdash] (3) to (0);
		\draw [bend right] (10) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-right-edges/parallel-right-edges_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (13)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (14)  at (-0.75, -0.875) {};
		\node [style=white dot] (15)  at (0.75, -0.875) {};
		\node [style=white dot] (16)  at (-0.5, 0.875) {};
		\node [style=white dot] (17)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (18)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (19)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (20)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (21)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (22)  at (0.0, -0.875) {};
		\node [style=box-no-outline, font={\scriptsize}] (23)  at (0.0, -0.475) {$a{+}b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (13) to (14);
		\draw (13) to (17);
		\draw (13) to (15);
		\draw [style=sdash] (16) to (13);
		\draw (22) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-right-edges/parallel-right-edges_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (25)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (26)  at (-0.75, -0.875) {};
		\node [style=white dot] (27)  at (0.75, -0.875) {};
		\node [style=white dot] (28)  at (-0.5, 0.875) {};
		\node [style=white dot] (29)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (30)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (31)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (32)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (33)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (34)  at (0.0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (25) to (26);
		\draw (25) to (29);
		\draw (25) to (27);
		\draw [style=sdash] (28) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parentless/parentless_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.25) {$u$};
		\node [style=white dot] (1)  at (-0.5, -0.5) {};
		\node [style=white dot] (2)  at (0.5, -0.5) {};
		\node [style=none, font={\scriptsize}] (6)  at (-0.425, -0.175) {$\star$};
		\node [style=none, font={\scriptsize}] (7)  at (0.425, -0.175) {$\star$};
		\node [style=none] (8)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw [style=dashed] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parentless/parentless_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (4)  at (-0.5, -0.5) {};
		\node [style=white dot] (5)  at (0.5, -0.5) {};
		\node [style=none] (9)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/row-addition/row-addition_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (-0.85, 0.0) {$u$};
		\node [style=white dot] (1)  at (-1.35, -0.75) {};
		\node [style=white dot] (2)  at (-0.35, -0.75) {};
		\node [style=white dot] (3)  at (-1.35, 0.75) {};
		\node [style=white dot] (4)  at (-0.35, 0.75) {};
		\node [style=white dot] (6)  at (0.9, 0.0) {$v$};
		\node [style=white dot] (7)  at (0.4, -0.75) {};
		\node [style=white dot] (8)  at (1.4, -0.75) {};
		\node [style=white dot] (9)  at (0.4, 0.75) {};
		\node [style=white dot] (10)  at (1.4, 0.75) {};
		\node [style=none, font={\scriptsize}] (25)  at (-1.275, -0.4) {$\star$};
		\node [style=none, font={\scriptsize}] (26)  at (-0.425, -0.4) {$\star$};
		\node [style=none, font={\scriptsize}] (27)  at (-1.4, 0.425) {$\varpi_\ell$};
		\node [style=none, font={\scriptsize}] (28)  at (-0.3, 0.425) {$\varpi_r$};
		\node [style=none, font={\scriptsize}] (31)  at (0.825, 0.425) {$\star$};
		\node [style=none, font={\scriptsize}] (32)  at (1.375, 0.425) {$\star$};
		\node [style=none, font={\scriptsize}] (33)  at (0.475, -0.4) {$w_\ell$};
		\node [style=none, font={\scriptsize}] (34)  at (1.325, -0.4) {$w_r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (0) to (1);
		\draw (0) to (4);
		\draw (0) to (2);
		\draw [style=dashed] (3) to (0);
		\draw [style=dashed] (6) to (7);
		\draw (6) to (10);
		\draw (6) to (8);
		\draw [style=dashed] (9) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/row-addition/row-addition_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (-0.875, 0.0) {$u$};
		\node [style=white dot] (12)  at (-1.375, -1.0) {};
		\node [style=white dot] (13)  at (-0.375, -1.0) {};
		\node [style=white dot] (14)  at (-1.375, 1.0) {};
		\node [style=white dot] (15)  at (-0.375, 1.0) {};
		\node [style=white dot] (16)  at (0.875, 0.0) {$v$};
		\node [style=white dot] (17)  at (0.375, -1.0) {};
		\node [style=white dot] (18)  at (1.375, -1.0) {};
		\node [style=white dot] (19)  at (0.375, 1.0) {};
		\node [style=white dot] (20)  at (1.375, 1.0) {};
		\node [style=box-no-outline, font={\scriptsize}] (21)  at (-0.125, -0.675) {$aw_\ell$};
		\node [style=none, font={\scriptsize}] (22)  at (0.125, -0.275) {$aw_r$};
		\node [style=none, font={\scriptsize}] (23)  at (-0.025, 0.175) {-$a\varpi_\ell$};
		\node [style=box-no-outline, font={\scriptsize}] (24)  at (0.0, 0.725) {-$a\varpi_r$};
		\node [style=none, font={\scriptsize}] (29)  at (0.725, 0.675) {$\star$};
		\node [style=none, font={\scriptsize}] (30)  at (1.4, 0.675) {$\star$};
		\node [style=box-no-outline, font={\scriptsize}] (35)  at (0.75, -0.45) {$w_\ell$};
		\node [style=none, font={\scriptsize}] (36)  at (1.25, -0.4) {$w_r$};
		\node [style=none, font={\scriptsize}] (37)  at (-1.4, -0.65) {$\star$};
		\node [style=none, font={\scriptsize}] (38)  at (-0.75, -0.65) {$\star$};
		\node [style=box-no-outline, font={\scriptsize}] (39)  at (-0.7, 0.4) {$\varpi_r$};
		\node [style=none, font={\scriptsize}] (40)  at (-1.35, 0.425) {$\varpi_\ell$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (11) to (12);
		\draw (11) to (15);
		\draw (11) to (13);
		\draw [style=dashed] (11) to (17);
		\draw (11) to (18);
		\draw [style=dashed] (14) to (11);
		\draw [style=dashed] (14) to (16);
		\draw (15) to (16);
		\draw [style=dashed] (16) to (17);
		\draw (16) to (20);
		\draw (16) to (18);
		\draw [style=dashed] (19) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-multiplication/scalar-multiplication_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.0) {$u$};
		\node [style=white dot] (2)  at (-0.5, -0.75) {};
		\node [style=white dot] (4)  at (0.5, -0.75) {};
		\node [style=white dot] (6)  at (-0.5, 0.75) {};
		\node [style=white dot] (8)  at (0.5, 0.75) {};
		\node [style=none, font={\scriptsize}] (29)  at (-0.425, -0.4) {$\star$};
		\node [style=none, font={\scriptsize}] (30)  at (0.425, -0.4) {$\star$};
		\node [style=none, font={\scriptsize}] (31)  at (-0.425, 0.425) {$\star$};
		\node [style=none, font={\scriptsize}] (32)  at (0.425, 0.425) {$\star$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (0) to (2);
		\draw (0) to (8);
		\draw (0) to (4);
		\draw [style=dashed] (6) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-multiplication/scalar-multiplication_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (11)  at (0.0, 0.0) {$u$};
		\node [style=white dot] (13)  at (-0.5, -0.75) {};
		\node [style=white dot] (15)  at (0.5, -0.75) {};
		\node [style=white dot] (17)  at (-0.5, 0.75) {};
		\node [style=white dot] (19)  at (0.5, 0.75) {};
		\node [style=none, font={\scriptsize}] (21)  at (-0.675, -0.4) {$a\cdot\star$};
		\node [style=none, font={\scriptsize}] (24)  at (0.675, -0.4) {$a\cdot\star$};
		\node [style=none, font={\scriptsize}] (25)  at (-0.675, 0.425) {$\frac1a\cdot\star$};
		\node [style=none, font={\scriptsize}] (28)  at (0.675, 0.425) {$\frac1a\cdot\star$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (11) to (13);
		\draw (11) to (19);
		\draw (11) to (15);
		\draw [style=dashed] (17) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-1-details/sweep-1-details_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.375) {};
		\node [style=none] (1)  at (-0.25, 0.375) {};
		\node [style=none] (2)  at (0.25, 0.375) {};
		\node [style=none] (3)  at (0.25, -0.375) {};
		\node [style=none] (4)  at (0.0, 0.0) {$C_i$};
		\node [style=none] (5)  at (-0.25, 0.25) {};
		\node [style=none] (6)  at (0.25, 0.0) {};
		\node [style=none] (7)  at (-0.45, -0.25) {};
		\node [style=none] (9)  at (0.45, 0.0) {};
		\node [style=none] (10)  at (-0.45, 0.25) {};
		\node [style=none] (12)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (0.center);
		\draw (7.center) to (12.center);
		\draw (9.center) to (6.center);
		\draw (10.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-1-details/sweep-1-details_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.925, -0.15) {};
		\node [style=none] (14)  at (-0.925, 0.6) {};
		\node [style=none] (15)  at (-0.425, 0.6) {};
		\node [style=none] (16)  at (-0.425, -0.15) {};
		\node [style=none] (17)  at (-0.675, 0.225) {$C_i$};
		\node [style=none] (18)  at (-0.925, 0.475) {};
		\node [style=none] (19)  at (-0.425, 0.225) {};
		\node [style=none] (20)  at (-0.425, -0.425) {};
		\node [style=tensor, shape border rotate=0] (21)  at (0.25, -0.1) {};
		\node [style=none] (23)  at (-1.375, 0.475) {};
		\node [style=none] (24)  at (-0.925, -0.425) {};
		\node [style=none] (25)  at (-0.925, -0.025) {};
		\node [style=tensor, shape border rotate=180] (27)  at (0.625, -0.1) {};
		\node [style=none] (28)  at (-0.375, -0.6) {};
		\node [style=none] (29)  at (1.375, -0.35) {};
		\node [style=none] (30)  at (1.125, -0.1) {};
		\node [style=none] (32)  at (-1.375, -0.6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (14.center);
		\draw (14.center) to (15.center);
		\draw (15.center) to (16.center);
		\draw (16.center) to (13.center);
		\draw [in=-135, out=0, looseness=1.25] (19.center) to (21);
		\draw [in=135, out=0, looseness=1.25] (20.center) to (21);
		\draw (23.center) to (18.center);
		\draw (24.center) to (20.center);
		\draw [bend right=90, looseness=1.75] (25.center) to (24.center);
		\draw [in=90, out=45, looseness=1.50] (27) to (30.center);
		\draw (27) to (21);
		\draw (28.center) to (32.center);
		\draw [in=-45, out=180] (29.center) to (27);
		\draw [in=0, out=-90, looseness=0.75] (30.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-1-details/sweep-1-details_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor, shape border rotate=180] (47)  at (0.75, 0.125) {};
		\node [style=none] (48)  at (0.75, -0.375) {};
		\node [style=none] (49)  at (1.5, -0.125) {};
		\node [style=none] (50)  at (1.25, 0.125) {};
		\node [style=none] (51)  at (-1.5, -0.375) {};
		\node [style=none] (65)  at (-1.5, 0.125) {};
		\node [style=none] (66)  at (-1.25, 0.125) {};
		\node [style=none] (68)  at (-1.25, 0.375) {};
		\node [style=none] (69)  at (-1.25, -0.125) {};
		\node [style=none] (70)  at (-0.25, -0.125) {};
		\node [style=none] (71)  at (-0.25, 0.375) {};
		\node [style=none] (72)  at (-0.25, 0.125) {};
		\node [style=none] (73)  at (0.0, 0.125) {};
		\node [style=none] (74)  at (-0.75, 0.125) {$LDP$};
		\node [style=none] (75)  at (0.0, 0.375) {};
		\node [style=none] (76)  at (0.0, -0.125) {};
		\node [style=none] (77)  at (0.5, -0.125) {};
		\node [style=none] (78)  at (0.5, 0.375) {};
		\node [style=none] (79)  at (0.5, 0.125) {};
		\node [style=none] (81)  at (0.25, 0.125) {$U$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=45, looseness=1.50] (47) to (50.center);
		\draw (47) to (79.center);
		\draw (48.center) to (51.center);
		\draw [in=-45, out=180] (49.center) to (47);
		\draw [in=0, out=-90] (50.center) to (48.center);
		\draw (66.center) to (65.center);
		\draw (68.center) to (69.center);
		\draw (69.center) to (70.center);
		\draw (70.center) to (71.center);
		\draw (71.center) to (68.center);
		\draw (73.center) to (72.center);
		\draw (75.center) to (76.center);
		\draw (76.center) to (77.center);
		\draw (77.center) to (78.center);
		\draw (78.center) to (75.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-1-details/sweep-1-details_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (88)  at (-1.125, 0.188) {};
		\node [style=none] (89)  at (-0.875, 0.188) {};
		\node [style=none] (90)  at (-0.875, 0.438) {};
		\node [style=none] (91)  at (-0.875, -0.062) {};
		\node [style=none] (92)  at (0.125, -0.062) {};
		\node [style=none] (93)  at (0.125, 0.438) {};
		\node [style=none] (94)  at (0.125, 0.188) {};
		\node [style=none] (95)  at (0.375, 0.188) {};
		\node [style=none] (96)  at (-0.375, 0.188) {$LDP$};
		\node [style=none] (97)  at (0.375, -0.438) {};
		\node [style=none] (98)  at (0.375, 0.312) {};
		\node [style=none] (99)  at (0.875, 0.312) {};
		\node [style=none] (100)  at (0.875, -0.438) {};
		\node [style=none] (101)  at (0.625, -0.062) {$C_i'$};
		\node [style=none] (103)  at (0.875, -0.062) {};
		\node [style=none] (104)  at (-1.125, -0.312) {};
		\node [style=none] (105)  at (1.125, -0.062) {};
		\node [style=none] (107)  at (0.375, -0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (89.center) to (88.center);
		\draw (90.center) to (91.center);
		\draw (91.center) to (92.center);
		\draw (92.center) to (93.center);
		\draw (93.center) to (90.center);
		\draw (95.center) to (94.center);
		\draw (97.center) to (98.center);
		\draw (98.center) to (99.center);
		\draw (99.center) to (100.center);
		\draw (100.center) to (97.center);
		\draw (104.center) to (107.center);
		\draw (105.center) to (103.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-1/sweep-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, 0.375) {};
		\node [style=none] (1)  at (-1.375, 0.625) {};
		\node [style=none] (2)  at (-1.375, 1.0) {};
		\node [style=none] (3)  at (-1.375, 0.25) {};
		\node [style=none] (4)  at (-1.875, 0.25) {};
		\node [style=none] (5)  at (-1.875, 1.0) {};
		\node [style=none] (6)  at (-1.625, 0.625) {$C_1$};
		\node [style=none] (7)  at (-1.875, 0.375) {};
		\node [style=none] (8)  at (-2.125, 0.375) {};
		\node [style=none] (9)  at (0.125, 0.125) {};
		\node [style=none] (10)  at (-0.375, 0.375) {};
		\node [style=none] (18)  at (1.375, -0.375) {};
		\node [style=none] (19)  at (0.875, -0.125) {};
		\node [style=none] (20)  at (0.875, 0.25) {};
		\node [style=none] (21)  at (0.875, -0.5) {};
		\node [style=none] (22)  at (0.125, -0.5) {};
		\node [style=none] (23)  at (0.125, 0.25) {};
		\node [style=none] (24)  at (0.5, -0.125) {$C_{d\text-1}$};
		\node [style=none] (25)  at (0.125, -0.375) {};
		\node [style=none] (26)  at (-2.125, -0.375) {};
		\node [style=none] (27)  at (1.875, -0.25) {};
		\node [style=none] (28)  at (1.875, -1.0) {};
		\node [style=none] (29)  at (1.375, -1.0) {};
		\node [style=none] (30)  at (1.375, -0.25) {};
		\node [style=none] (31)  at (1.625, -0.625) {$C_d$};
		\node [style=none] (32)  at (1.375, -0.875) {};
		\node [style=none] (33)  at (-2.125, -0.875) {};
		\node [style=none] (36)  at (-1.625, 0.0) {$\vdots$};
		\node [style=none] (37)  at (-0.625, 0.375) {...};
		\node [style=none] (42)  at (-1.875, 0.875) {};
		\node [style=none] (43)  at (-2.125, 0.875) {};
		\node [style=none] (45)  at (1.875, -0.625) {};
		\node [style=none] (46)  at (2.125, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (4.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (2.center);
		\draw (8.center) to (7.center);
		\draw [in=-180, out=0] (10.center) to (9.center);
		\draw [in=180, out=0] (19.center) to (18.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (22.center) to (23.center);
		\draw (23.center) to (20.center);
		\draw (26.center) to (25.center);
		\draw (27.center) to (28.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (30.center);
		\draw (30.center) to (27.center);
		\draw (33.center) to (32.center);
		\draw [style=dashed] (43.center) to (42.center);
		\draw [style=dashed] (46.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-1/sweep-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (49)  at (-1.0, 0.375) {};
		\node [style=none] (50)  at (-1.5, 0.625) {};
		\node [style=none] (51)  at (-1.5, 1.0) {};
		\node [style=none] (52)  at (-1.5, 0.25) {};
		\node [style=none] (53)  at (-2.0, 0.25) {};
		\node [style=none] (54)  at (-2.0, 1.0) {};
		\node [style=none] (55)  at (-1.75, 0.625) {$C_1$};
		\node [style=none] (56)  at (-2.0, 0.375) {};
		\node [style=none] (57)  at (-2.25, 0.375) {};
		\node [style=none] (58)  at (0.0, 0.125) {};
		\node [style=none] (59)  at (-0.5, 0.375) {};
		\node [style=none] (60)  at (1.5, -0.375) {};
		\node [style=none] (61)  at (0.75, -0.125) {};
		\node [style=none] (62)  at (0.75, 0.25) {};
		\node [style=none] (63)  at (0.75, -0.5) {};
		\node [style=none] (64)  at (0.0, -0.5) {};
		\node [style=none] (65)  at (0.0, 0.25) {};
		\node [style=none] (66)  at (0.375, -0.125) {$C_{d\text-1}$};
		\node [style=none] (67)  at (0.0, -0.375) {};
		\node [style=none] (68)  at (-2.25, -0.375) {};
		\node [style=none] (69)  at (2.0, -0.25) {};
		\node [style=none] (70)  at (2.0, -1.0) {};
		\node [style=none] (71)  at (1.5, -1.0) {};
		\node [style=none] (72)  at (1.5, -0.25) {};
		\node [style=none] (73)  at (1.75, -0.625) {$C_d'$};
		\node [style=none] (74)  at (1.5, -0.875) {};
		\node [style=none] (75)  at (-2.25, -0.875) {};
		\node [style=none] (76)  at (-1.75, 0.0) {$\vdots$};
		\node [style=none] (77)  at (-0.75, 0.375) {...};
		\node [style=none] (78)  at (-2.0, 0.875) {};
		\node [style=none] (79)  at (-2.25, 0.875) {};
		\node [style=none] (80)  at (2.0, -0.625) {};
		\node [style=none] (81)  at (2.25, -0.625) {};
		\node [style=box] (83)  at (1.125, -0.25) {$\ast$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (50.center) to (49.center);
		\draw (51.center) to (52.center);
		\draw (52.center) to (53.center);
		\draw (53.center) to (54.center);
		\draw (54.center) to (51.center);
		\draw (57.center) to (56.center);
		\draw [in=-180, out=0] (59.center) to (58.center);
		\draw [in=180, out=0] (61.center) to (60.center);
		\draw (62.center) to (63.center);
		\draw (63.center) to (64.center);
		\draw (64.center) to (65.center);
		\draw (65.center) to (62.center);
		\draw (68.center) to (67.center);
		\draw (69.center) to (70.center);
		\draw (70.center) to (71.center);
		\draw (71.center) to (72.center);
		\draw (72.center) to (69.center);
		\draw (75.center) to (74.center);
		\draw [style=dashed] (79.center) to (78.center);
		\draw [style=dashed] (81.center) to (80.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-1/sweep-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (85)  at (-1.0, 0.375) {};
		\node [style=none] (86)  at (-1.5, 0.625) {};
		\node [style=none] (87)  at (-1.5, 1.0) {};
		\node [style=none] (88)  at (-1.5, 0.25) {};
		\node [style=none] (89)  at (-2.0, 0.25) {};
		\node [style=none] (90)  at (-2.0, 1.0) {};
		\node [style=none] (91)  at (-1.75, 0.625) {$C_1$};
		\node [style=none] (92)  at (-2.0, 0.375) {};
		\node [style=none] (93)  at (-2.25, 0.375) {};
		\node [style=none] (94)  at (0.25, 0.125) {};
		\node [style=none] (95)  at (-0.5, 0.375) {};
		\node [style=none] (96)  at (1.5, -0.375) {};
		\node [style=none] (97)  at (1.0, -0.125) {};
		\node [style=none] (98)  at (1.0, 0.25) {};
		\node [style=none] (99)  at (1.0, -0.5) {};
		\node [style=none] (100)  at (0.25, -0.5) {};
		\node [style=none] (101)  at (0.25, 0.25) {};
		\node [style=none] (102)  at (0.625, -0.125) {$C_{d\text-1}'$};
		\node [style=none] (103)  at (0.25, -0.375) {};
		\node [style=none] (104)  at (-2.25, -0.375) {};
		\node [style=none] (105)  at (2.0, -0.25) {};
		\node [style=none] (106)  at (2.0, -1.0) {};
		\node [style=none] (107)  at (1.5, -1.0) {};
		\node [style=none] (108)  at (1.5, -0.25) {};
		\node [style=none] (109)  at (1.75, -0.625) {$C_d'$};
		\node [style=none] (110)  at (1.5, -0.875) {};
		\node [style=none] (111)  at (-2.25, -0.875) {};
		\node [style=none] (112)  at (-1.75, 0.0) {$\vdots$};
		\node [style=none] (113)  at (-0.75, 0.375) {...};
		\node [style=none] (114)  at (-2.0, 0.875) {};
		\node [style=none] (115)  at (-2.25, 0.875) {};
		\node [style=none] (116)  at (2.0, -0.625) {};
		\node [style=none] (117)  at (2.25, -0.625) {};
		\node [style=box] (119)  at (-0.125, 0.25) {$\ast$};
		\node [style=none] (120)  at (1.5, 0.375) {};
		\node [style=none] (121)  at (-0.25, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (86.center) to (85.center);
		\draw (87.center) to (88.center);
		\draw (88.center) to (89.center);
		\draw (89.center) to (90.center);
		\draw (90.center) to (87.center);
		\draw (93.center) to (92.center);
		\draw [in=-180, out=0] (95.center) to (94.center);
		\draw [in=180, out=0] (97.center) to (96.center);
		\draw (98.center) to (99.center);
		\draw (99.center) to (100.center);
		\draw (100.center) to (101.center);
		\draw (101.center) to (98.center);
		\draw (104.center) to (103.center);
		\draw (105.center) to (106.center);
		\draw (106.center) to (107.center);
		\draw (107.center) to (108.center);
		\draw (108.center) to (105.center);
		\draw (111.center) to (110.center);
		\draw [style=dashed] (115.center) to (114.center);
		\draw [style=dashed] (117.center) to (116.center);
		\draw [style={arrows={->[]}}] (120.center) to (121.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-2-details/sweep-2-details_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.275, -0.375) {};
		\node [style=none] (21)  at (-0.275, 0.375) {};
		\node [style=none] (22)  at (0.225, 0.375) {};
		\node [style=none] (23)  at (0.225, -0.375) {};
		\node [style=none] (24)  at (-0.025, 0.0) {$C_i$};
		\node [style=none] (25)  at (-0.275, 0.25) {};
		\node [style=none] (26)  at (0.225, 0.0) {};
		\node [style=none] (27)  at (-0.475, -0.25) {};
		\node [style=none] (28)  at (0.475, 0.0) {};
		\node [style=none] (29)  at (-0.475, 0.25) {};
		\node [style=none] (30)  at (-0.275, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (21.center);
		\draw (21.center) to (22.center);
		\draw (22.center) to (23.center);
		\draw (23.center) to (20.center);
		\draw (27.center) to (30.center);
		\draw (28.center) to (26.center);
		\draw (29.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-2-details/sweep-2-details_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.263, 0.438) {};
		\node [style=none] (1)  at (0.263, -0.062) {};
		\node [style=none] (2)  at (0.763, -0.062) {};
		\node [style=none] (3)  at (0.763, 0.438) {};
		\node [style=none] (4)  at (0.513, 0.188) {$P$};
		\node [style=none] (5)  at (0.263, 0.188) {};
		\node [style=none] (6)  at (0.763, 0.188) {};
		\node [style=tensor, shape border rotate=180] (8)  at (-0.062, -0.062) {};
		\node [style=none] (9)  at (0.938, 0.188) {};
		\node [style=none] (10)  at (0.938, 0.312) {};
		\node [style=none] (11)  at (0.938, -0.438) {};
		\node [style=none] (12)  at (1.438, -0.438) {};
		\node [style=none] (13)  at (1.438, 0.312) {};
		\node [style=none] (14)  at (1.188, -0.062) {$C_i$};
		\node [style=none] (15)  at (1.438, -0.062) {};
		\node [style=none] (16)  at (0.938, -0.312) {};
		\node [style=none] (17)  at (0.263, -0.312) {};
		\node [style=none] (18)  at (1.688, -0.062) {};
		\node [style=none] (19)  at (1.688, -0.062) {};
		\node [style=none] (32)  at (-0.762, 0.438) {};
		\node [style=none] (33)  at (-0.762, -0.062) {};
		\node [style=none] (34)  at (-1.512, -0.062) {};
		\node [style=none] (35)  at (-1.512, 0.438) {};
		\node [style=none] (36)  at (-1.137, 0.188) {$P^{-1}$};
		\node [style=none] (37)  at (-0.762, 0.188) {};
		\node [style=none] (38)  at (-1.512, 0.188) {};
		\node [style=tensor, shape border rotate=0] (40)  at (-0.437, -0.062) {};
		\node [style=none] (41)  at (-1.688, 0.188) {};
		\node [style=none] (44)  at (-1.688, -0.312) {};
		\node [style=none] (45)  at (-0.762, -0.312) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (0.center);
		\draw [in=-180, out=45] (8) to (5.center);
		\draw (8) to (40);
		\draw (9.center) to (6.center);
		\draw (10.center) to (11.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (10.center);
		\draw (16.center) to (17.center);
		\draw [in=-45, out=-180] (17.center) to (8);
		\draw (18.center) to (15.center);
		\draw (32.center) to (33.center);
		\draw (33.center) to (34.center);
		\draw (34.center) to (35.center);
		\draw (35.center) to (32.center);
		\draw [in=0, out=135] (40) to (37.center);
		\draw (41.center) to (38.center);
		\draw (44.center) to (45.center);
		\draw [in=-135, out=0] (45.center) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-2-details/sweep-2-details_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (66)  at (-0.862, 0.375) {};
		\node [style=none] (67)  at (-0.862, -0.125) {};
		\node [style=none] (68)  at (-1.612, -0.125) {};
		\node [style=none] (69)  at (-1.612, 0.375) {};
		\node [style=none] (70)  at (-1.237, 0.125) {$P^{-1}$};
		\node [style=none] (71)  at (-0.862, 0.125) {};
		\node [style=none] (72)  at (-1.612, 0.125) {};
		\node [style=tensor, shape border rotate=0] (73)  at (-0.538, -0.125) {};
		\node [style=none] (74)  at (-1.787, 0.125) {};
		\node [style=none] (75)  at (-1.787, -0.375) {};
		\node [style=none] (76)  at (-0.862, -0.375) {};
		\node [style=none] (79)  at (-0.212, -0.125) {};
		\node [style=none] (80)  at (-0.212, 0.125) {};
		\node [style=none] (81)  at (-0.212, -0.375) {};
		\node [style=none] (82)  at (0.788, -0.375) {};
		\node [style=none] (83)  at (0.788, 0.125) {};
		\node [style=none] (84)  at (0.788, -0.125) {};
		\node [style=none] (85)  at (1.038, -0.125) {};
		\node [style=none] (86)  at (0.288, -0.125) {$LDP'$};
		\node [style=none] (87)  at (1.038, 0.125) {};
		\node [style=none] (88)  at (1.038, -0.375) {};
		\node [style=none] (89)  at (1.538, -0.375) {};
		\node [style=none] (90)  at (1.538, 0.125) {};
		\node [style=none] (91)  at (1.538, -0.125) {};
		\node [style=none] (92)  at (1.288, -0.125) {$U$};
		\node [style=none] (93)  at (1.788, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (66.center) to (67.center);
		\draw (67.center) to (68.center);
		\draw (68.center) to (69.center);
		\draw (69.center) to (66.center);
		\draw [in=0, out=135] (73) to (71.center);
		\draw (73) to (79.center);
		\draw (74.center) to (72.center);
		\draw (75.center) to (76.center);
		\draw [in=-135, out=0] (76.center) to (73);
		\draw (80.center) to (81.center);
		\draw (81.center) to (82.center);
		\draw (82.center) to (83.center);
		\draw (83.center) to (80.center);
		\draw (85.center) to (84.center);
		\draw (87.center) to (88.center);
		\draw (88.center) to (89.center);
		\draw (89.center) to (90.center);
		\draw (90.center) to (87.center);
		\draw (93.center) to (91.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-2-details/sweep-2-details_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (95)  at (-0.675, -0.375) {};
		\node [style=none] (96)  at (-0.675, 0.375) {};
		\node [style=none] (97)  at (-0.175, 0.375) {};
		\node [style=none] (98)  at (-0.175, -0.375) {};
		\node [style=none] (99)  at (-0.425, 0.0) {$C_i'$};
		\node [style=none] (100)  at (-0.675, 0.25) {};
		\node [style=none] (101)  at (-0.175, 0.0) {};
		\node [style=none] (102)  at (-0.875, -0.25) {};
		\node [style=none] (103)  at (0.125, 0.0) {};
		\node [style=none] (104)  at (-0.875, 0.25) {};
		\node [style=none] (105)  at (-0.675, -0.25) {};
		\node [style=none] (107)  at (0.125, 0.25) {};
		\node [style=none] (108)  at (0.125, -0.25) {};
		\node [style=none] (109)  at (0.625, -0.25) {};
		\node [style=none] (110)  at (0.625, 0.25) {};
		\node [style=none] (111)  at (0.625, 0.0) {};
		\node [style=none] (112)  at (0.375, 0.0) {$U$};
		\node [style=none] (113)  at (0.875, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (95.center) to (96.center);
		\draw (96.center) to (97.center);
		\draw (97.center) to (98.center);
		\draw (98.center) to (95.center);
		\draw (102.center) to (105.center);
		\draw (103.center) to (101.center);
		\draw (104.center) to (100.center);
		\draw (107.center) to (108.center);
		\draw (108.center) to (109.center);
		\draw (109.center) to (110.center);
		\draw (110.center) to (107.center);
		\draw (113.center) to (111.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-2/sweep-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.375) {};
		\node [style=none] (1)  at (-1.25, 0.625) {};
		\node [style=none] (2)  at (-1.25, 1.0) {};
		\node [style=none] (3)  at (-1.25, 0.25) {};
		\node [style=none] (4)  at (-1.75, 0.25) {};
		\node [style=none] (5)  at (-1.75, 1.0) {};
		\node [style=none] (6)  at (-1.5, 0.625) {$C_1$};
		\node [style=none] (7)  at (-1.75, 0.375) {};
		\node [style=none] (8)  at (-2.0, 0.375) {};
		\node [style=none] (9)  at (0.25, -0.125) {};
		\node [style=none] (10)  at (-0.25, 0.125) {};
		\node [style=none] (11)  at (-0.25, 0.5) {};
		\node [style=none] (12)  at (-0.25, -0.25) {};
		\node [style=none] (13)  at (-0.75, -0.25) {};
		\node [style=none] (14)  at (-0.75, 0.5) {};
		\node [style=none] (15)  at (-0.5, 0.125) {$C_2$};
		\node [style=none] (16)  at (-0.75, -0.125) {};
		\node [style=none] (17)  at (-2.0, -0.125) {};
		\node [style=none] (27)  at (1.75, -0.25) {};
		\node [style=none] (28)  at (1.75, -1.0) {};
		\node [style=none] (29)  at (1.25, -1.0) {};
		\node [style=none] (30)  at (1.25, -0.25) {};
		\node [style=none] (31)  at (1.5, -0.625) {$C_d$};
		\node [style=none] (32)  at (1.25, -0.875) {};
		\node [style=none] (33)  at (-2.0, -0.875) {};
		\node [style=none] (34)  at (1.25, -0.375) {};
		\node [style=none] (35)  at (0.75, -0.125) {};
		\node [style=none] (36)  at (-1.25, -0.5) {$\vdots$};
		\node [style=none] (37)  at (0.5, -0.125) {...};
		\node [style=none] (43)  at (-1.75, 0.875) {};
		\node [style=none] (44)  at (-2.0, 0.875) {};
		\node [style=none] (46)  at (1.75, -0.625) {};
		\node [style=none] (47)  at (2.0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (4.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (2.center);
		\draw (8.center) to (7.center);
		\draw [in=-180, out=0] (10.center) to (9.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (11.center);
		\draw (17.center) to (16.center);
		\draw (27.center) to (28.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (30.center);
		\draw (30.center) to (27.center);
		\draw (33.center) to (32.center);
		\draw [in=180, out=0] (35.center) to (34.center);
		\draw [style=dashed] (44.center) to (43.center);
		\draw [style=dashed] (47.center) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-2/sweep-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (50)  at (-0.625, 0.375) {};
		\node [style=none] (51)  at (-1.375, 0.625) {};
		\node [style=none] (52)  at (-1.375, 1.0) {};
		\node [style=none] (53)  at (-1.375, 0.25) {};
		\node [style=none] (54)  at (-1.875, 0.25) {};
		\node [style=none] (55)  at (-1.875, 1.0) {};
		\node [style=none] (56)  at (-1.625, 0.625) {$C_1'$};
		\node [style=none] (57)  at (-1.875, 0.375) {};
		\node [style=none] (58)  at (-2.125, 0.375) {};
		\node [style=none] (59)  at (0.375, -0.125) {};
		\node [style=none] (60)  at (-0.125, 0.125) {};
		\node [style=none] (61)  at (-0.125, 0.5) {};
		\node [style=none] (62)  at (-0.125, -0.25) {};
		\node [style=none] (63)  at (-0.625, -0.25) {};
		\node [style=none] (64)  at (-0.625, 0.5) {};
		\node [style=none] (65)  at (-0.375, 0.125) {$C_2$};
		\node [style=none] (66)  at (-0.625, -0.125) {};
		\node [style=none] (67)  at (-2.125, -0.125) {};
		\node [style=none] (68)  at (1.875, -0.25) {};
		\node [style=none] (69)  at (1.875, -1.0) {};
		\node [style=none] (70)  at (1.375, -1.0) {};
		\node [style=none] (71)  at (1.375, -0.25) {};
		\node [style=none] (72)  at (1.625, -0.625) {$C_d$};
		\node [style=none] (73)  at (1.375, -0.875) {};
		\node [style=none] (74)  at (-2.125, -0.875) {};
		\node [style=none] (75)  at (1.375, -0.375) {};
		\node [style=none] (76)  at (0.875, -0.125) {};
		\node [style=none] (77)  at (-1.375, -0.5) {$\vdots$};
		\node [style=none] (78)  at (0.625, -0.125) {...};
		\node [style=none] (79)  at (-1.875, 0.875) {};
		\node [style=none] (80)  at (-2.125, 0.875) {};
		\node [style=none] (82)  at (1.875, -0.625) {};
		\node [style=none] (83)  at (2.125, -0.625) {};
		\node [style=box] (85)  at (-1.0, 0.5) {$\ast$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (51.center) to (50.center);
		\draw (52.center) to (53.center);
		\draw (53.center) to (54.center);
		\draw (54.center) to (55.center);
		\draw (55.center) to (52.center);
		\draw (58.center) to (57.center);
		\draw [in=-180, out=0] (60.center) to (59.center);
		\draw (61.center) to (62.center);
		\draw (62.center) to (63.center);
		\draw (63.center) to (64.center);
		\draw (64.center) to (61.center);
		\draw (67.center) to (66.center);
		\draw (68.center) to (69.center);
		\draw (69.center) to (70.center);
		\draw (70.center) to (71.center);
		\draw (71.center) to (68.center);
		\draw (74.center) to (73.center);
		\draw [in=180, out=0] (76.center) to (75.center);
		\draw [style=dashed] (80.center) to (79.center);
		\draw [style=dashed] (83.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sweep-2/sweep-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (87)  at (-0.875, 0.375) {};
		\node [style=none] (88)  at (-1.375, 0.625) {};
		\node [style=none] (89)  at (-1.375, 1.0) {};
		\node [style=none] (90)  at (-1.375, 0.25) {};
		\node [style=none] (91)  at (-1.875, 0.25) {};
		\node [style=none] (92)  at (-1.875, 1.0) {};
		\node [style=none] (93)  at (-1.625, 0.625) {$C_1'$};
		\node [style=none] (94)  at (-1.875, 0.375) {};
		\node [style=none] (95)  at (-2.125, 0.375) {};
		\node [style=none] (96)  at (0.375, -0.125) {};
		\node [style=none] (97)  at (-0.375, 0.125) {};
		\node [style=none] (98)  at (-0.375, 0.5) {};
		\node [style=none] (99)  at (-0.375, -0.25) {};
		\node [style=none] (100)  at (-0.875, -0.25) {};
		\node [style=none] (101)  at (-0.875, 0.5) {};
		\node [style=none] (102)  at (-0.625, 0.125) {$C_2'$};
		\node [style=none] (103)  at (-0.875, -0.125) {};
		\node [style=none] (104)  at (-2.125, -0.125) {};
		\node [style=none] (105)  at (1.875, -0.25) {};
		\node [style=none] (106)  at (1.875, -1.0) {};
		\node [style=none] (107)  at (1.375, -1.0) {};
		\node [style=none] (108)  at (1.375, -0.25) {};
		\node [style=none] (109)  at (1.625, -0.625) {$C_d$};
		\node [style=none] (110)  at (1.375, -0.875) {};
		\node [style=none] (111)  at (-2.125, -0.875) {};
		\node [style=none] (112)  at (1.375, -0.375) {};
		\node [style=none] (113)  at (0.875, -0.125) {};
		\node [style=none] (114)  at (-1.375, -0.5) {$\vdots$};
		\node [style=none] (115)  at (0.625, -0.125) {...};
		\node [style=none] (116)  at (-1.875, 0.875) {};
		\node [style=none] (117)  at (-2.125, 0.875) {};
		\node [style=none] (119)  at (1.875, -0.625) {};
		\node [style=none] (120)  at (2.125, -0.625) {};
		\node [style=box] (122)  at (0.0, 0.0) {$\ast$};
		\node [style=none] (123)  at (-1.125, 0.875) {};
		\node [style=none] (124)  at (0.625, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (88.center) to (87.center);
		\draw (89.center) to (90.center);
		\draw (90.center) to (91.center);
		\draw (91.center) to (92.center);
		\draw (92.center) to (89.center);
		\draw (95.center) to (94.center);
		\draw [in=-180, out=0] (97.center) to (96.center);
		\draw (98.center) to (99.center);
		\draw (99.center) to (100.center);
		\draw (100.center) to (101.center);
		\draw (101.center) to (98.center);
		\draw (104.center) to (103.center);
		\draw (105.center) to (106.center);
		\draw (106.center) to (107.center);
		\draw (107.center) to (108.center);
		\draw (108.center) to (105.center);
		\draw (111.center) to (110.center);
		\draw [in=180, out=0] (113.center) to (112.center);
		\draw [style=dashed] (117.center) to (116.center);
		\draw [style=dashed] (120.center) to (119.center);
		\draw [style={arrows={->[]}}] (123.center) to (124.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-split-NF/tensor-split-NF_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=tensor, shape border rotate=180] (76)  at (-1.0, -0.375) {};
		\node [style=none] (77)  at (-1.5, -0.375) {};
		\node [style=none] (78)  at (-1.0, 0.375) {};
		\node [style=none] (79)  at (-1.0, -0.125) {};
		\node [style=none] (80)  at (0.75, -0.125) {};
		\node [style=none] (81)  at (0.75, 0.375) {};
		\node [style=none] (82)  at (-0.125, 0.125) {$T$};
		\node [style=none] (83)  at (-0.75, -0.125) {};
		\node [style=none] (84)  at (-0.25, -0.125) {};
		\node [style=none] (85)  at (-0.6, -0.3) {...};
		\node [style=tensor, shape border rotate=0] (86)  at (1.0, -0.375) {};
		\node [style=none] (87)  at (1.5, -0.375) {};
		\node [style=none] (88)  at (0.5, -0.125) {};
		\node [style=none] (89)  at (0.0, -0.125) {};
		\node [style=none] (90)  at (0.275, -0.2) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=-45, looseness=1.25] (76) to (84.center);
		\draw (77.center) to (76);
		\draw (78.center) to (79.center);
		\draw (79.center) to (80.center);
		\draw (80.center) to (81.center);
		\draw (81.center) to (78.center);
		\draw [in=45, out=-90] (83.center) to (76);
		\draw [in=-90, out=135] (86) to (89.center);
		\draw (87.center) to (86);
		\draw [in=-135, out=-90, looseness=1.75] (88.center) to (86);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-split-NF/tensor-split-NF_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (0.013, 0.125) {};
		\node [style=none] (17)  at (-0.237, 0.125) {};
		\node [style=none] (18)  at (-1.512, -0.125) {};
		\node [style=none] (19)  at (-3.062, -0.125) {};
		\node [style=tensor, shape border rotate=180] (20)  at (-3.337, -0.375) {};
		\node [style=none] (21)  at (-3.837, -0.375) {};
		\node [style=none] (22)  at (-0.237, 0.375) {};
		\node [style=none] (23)  at (-0.237, -0.125) {};
		\node [style=none] (24)  at (-0.987, -0.125) {};
		\node [style=none] (25)  at (-0.987, 0.375) {};
		\node [style=none] (26)  at (-0.612, 0.125) {$P_k^{-1}$};
		\node [style=none] (27)  at (-1.237, 0.375) {};
		\node [style=none] (28)  at (-1.237, -0.125) {};
		\node [style=none] (29)  at (-1.788, -0.125) {};
		\node [style=none] (30)  at (-1.788, 0.375) {};
		\node [style=none] (31)  at (-1.512, 0.125) {$C_{k}$};
		\node [style=none] (32)  at (-0.987, 0.125) {};
		\node [style=none] (33)  at (-1.237, 0.125) {};
		\node [style=none] (34)  at (-2.788, 0.375) {};
		\node [style=none] (35)  at (-2.788, -0.125) {};
		\node [style=none] (36)  at (-3.337, -0.125) {};
		\node [style=none] (37)  at (-3.337, 0.375) {};
		\node [style=none] (38)  at (-3.062, 0.125) {$C_1$};
		\node [style=none] (39)  at (-2.788, 0.125) {};
		\node [style=none] (40)  at (-1.788, 0.125) {};
		\node [style=none] (41)  at (-2.038, 0.125) {};
		\node [style=none] (42)  at (-2.488, 0.125) {};
		\node [style=none] (43)  at (-2.262, 0.125) {...};
		\node [style=none] (44)  at (0.013, 0.125) {};
		\node [style=none] (45)  at (0.013, 0.125) {};
		\node [style=none] (46)  at (0.513, 0.125) {};
		\node [style=none] (47)  at (0.513, 0.375) {};
		\node [style=none] (48)  at (0.513, -0.125) {};
		\node [style=none] (49)  at (0.013, -0.125) {};
		\node [style=none] (50)  at (0.013, 0.375) {};
		\node [style=none] (51)  at (0.263, 0.125) {$P_k$};
		\node [style=none] (72)  at (-0.137, 0.625) {};
		\node [style=none] (73)  at (-0.137, -0.625) {};
		\node [style=none] (74)  at (0.638, 0.625) {};
		\node [style=none] (75)  at (0.638, -0.625) {};
		\node [style=none] (91)  at (1.138, -0.125) {};
		\node [style=none] (92)  at (2.812, -0.125) {};
		\node [style=tensor, shape border rotate=0] (93)  at (3.338, -0.375) {};
		\node [style=none] (94)  at (3.838, -0.375) {};
		\node [style=none] (97)  at (0.738, 0.375) {};
		\node [style=none] (98)  at (0.738, -0.125) {};
		\node [style=none] (99)  at (1.538, -0.125) {};
		\node [style=none] (100)  at (1.538, 0.375) {};
		\node [style=none] (101)  at (1.138, 0.125) {$C_{k+1}$};
		\node [style=none] (103)  at (0.738, 0.125) {};
		\node [style=none] (104)  at (2.538, 0.375) {};
		\node [style=none] (105)  at (2.538, -0.125) {};
		\node [style=none] (106)  at (3.088, -0.125) {};
		\node [style=none] (107)  at (3.088, 0.375) {};
		\node [style=none] (108)  at (2.812, 0.125) {$C_d$};
		\node [style=none] (109)  at (2.538, 0.125) {};
		\node [style=none] (110)  at (1.538, 0.125) {};
		\node [style=none] (111)  at (1.788, 0.125) {};
		\node [style=none] (112)  at (2.238, 0.125) {};
		\node [style=none] (113)  at (2.013, 0.125) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (16.center);
		\draw [in=30, out=-90, looseness=0.75] (19.center) to (20);
		\draw [in=-90, out=-15, looseness=0.75] (20) to (18.center);
		\draw (21.center) to (20);
		\draw (22.center) to (23.center);
		\draw (23.center) to (24.center);
		\draw (24.center) to (25.center);
		\draw (25.center) to (22.center);
		\draw (27.center) to (28.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (30.center);
		\draw (30.center) to (27.center);
		\draw (33.center) to (32.center);
		\draw (34.center) to (35.center);
		\draw (35.center) to (36.center);
		\draw (36.center) to (37.center);
		\draw (37.center) to (34.center);
		\draw (41.center) to (40.center);
		\draw (42.center) to (39.center);
		\draw (46.center) to (103.center);
		\draw (47.center) to (48.center);
		\draw (48.center) to (49.center);
		\draw (49.center) to (50.center);
		\draw (50.center) to (47.center);
		\draw [style=dashed, gray] (72.center) to (73.center);
		\draw [style=dashed, gray] (74.center) to (75.center);
		\draw [in=-135, out=-90, looseness=1.50] (92.center) to (93);
		\draw [in=-90, out=150, looseness=0.50] (93) to (91.center);
		\draw (94.center) to (93);
		\draw (97.center) to (98.center);
		\draw (98.center) to (99.center);
		\draw (99.center) to (100.center);
		\draw (100.center) to (97.center);
		\draw (104.center) to (105.center);
		\draw (105.center) to (106.center);
		\draw (106.center) to (107.center);
		\draw (107.center) to (104.center);
		\draw (111.center) to (110.center);
		\draw (112.center) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-train/tensor-train_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-1.25, 0.875) {};
		\node [style=none] (1)  at (-1.75, 1.125) {};
		\node [style=none] (2)  at (-1.75, 1.5) {};
		\node [style=none] (3)  at (-1.75, 0.75) {};
		\node [style=none] (4)  at (-2.25, 0.75) {};
		\node [style=none] (5)  at (-2.25, 1.5) {};
		\node [style=none] (7)  at (-2.0, 1.125) {$C_1$};
		\node [style=none] (8)  at (-2.25, 0.875) {};
		\node [style=none] (9)  at (-2.5, 0.875) {};
		\node [style=none] (10)  at (-0.25, 0.375) {};
		\node [style=none] (11)  at (-0.75, 0.625) {};
		\node [style=none] (12)  at (-0.75, 1.0) {};
		\node [style=none] (13)  at (-0.75, 0.25) {};
		\node [style=none] (14)  at (-1.25, 0.25) {};
		\node [style=none] (15)  at (-1.25, 1.0) {};
		\node [style=none] (16)  at (-1.0, 0.625) {$C_2$};
		\node [style=none] (17)  at (-1.25, 0.375) {};
		\node [style=none] (18)  at (-2.5, 0.375) {};
		\node [style=none] (20)  at (0.75, -0.125) {};
		\node [style=none] (21)  at (0.25, 0.125) {};
		\node [style=none] (22)  at (0.25, 0.5) {};
		\node [style=none] (23)  at (0.25, -0.25) {};
		\node [style=none] (24)  at (-0.25, -0.25) {};
		\node [style=none] (25)  at (-0.25, 0.5) {};
		\node [style=none] (26)  at (0.0, 0.125) {$C_3$};
		\node [style=none] (27)  at (-0.25, -0.125) {};
		\node [style=none] (28)  at (-2.5, -0.125) {};
		\node [style=none] (31)  at (2.25, -0.5) {};
		\node [style=none] (32)  at (2.25, -1.25) {};
		\node [style=none] (33)  at (1.75, -1.25) {};
		\node [style=none] (34)  at (1.75, -0.5) {};
		\node [style=none] (35)  at (2.0, -0.875) {$C_d$};
		\node [style=none] (36)  at (1.75, -1.125) {};
		\node [style=none] (37)  at (-2.5, -1.125) {};
		\node [style=none] (38)  at (1.75, -0.625) {};
		\node [style=none] (39)  at (1.25, -0.375) {};
		\node [style=none] (40)  at (-1.25, -0.5) {$\vdots$};
		\node [style=none] (41)  at (1.0, -0.25) {...};
		\node [style=none] (42)  at (-2.0, 1.625) {};
		\node [style=none] (43)  at (-1.75, -1.625) {};
		\node [style=none, font={\scriptsize}, text=gray] (110)  at (-1.425, 1.175) {$r_1$};
		\node [style=none, font={\scriptsize}, text=gray] (111)  at (-0.4, 0.675) {$r_2$};
		\node [style=none, font={\scriptsize}, text=gray] (112)  at (0.625, 0.15) {$r_3$};
		\node [style=none, font={\scriptsize}, text=gray] (113)  at (1.5, -0.25) {$r_{d-1}$};
		\node [style=none] (118)  at (-2.25, 1.375) {};
		\node [style=none] (119)  at (-2.5, 1.375) {};
		\node [style=none, font={\scriptsize}, text=gray] (120)  at (-2.45, 1.55) {$1$};
		\node [style=none] (121)  at (2.25, -0.875) {};
		\node [style=none] (122)  at (2.5, -0.875) {};
		\node [style=none, font={\scriptsize}, text=gray] (123)  at (2.45, -0.7) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (4.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (2.center);
		\draw (9.center) to (8.center);
		\draw [in=-180, out=0] (11.center) to (10.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (15.center);
		\draw (15.center) to (12.center);
		\draw (18.center) to (17.center);
		\draw [in=180, out=0] (21.center) to (20.center);
		\draw (22.center) to (23.center);
		\draw (23.center) to (24.center);
		\draw (24.center) to (25.center);
		\draw (25.center) to (22.center);
		\draw (28.center) to (27.center);
		\draw (31.center) to (32.center);
		\draw (32.center) to (33.center);
		\draw (33.center) to (34.center);
		\draw (34.center) to (31.center);
		\draw (37.center) to (36.center);
		\draw [in=180, out=0] (39.center) to (38.center);
		\draw [style=dashed] (119.center) to (118.center);
		\draw [style=dashed] (122.center) to (121.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/tensor-train/tensor-train_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (72)  at (2.25, 0.625) {};
		\node [style=none] (73)  at (2.25, 1.375) {};
		\node [style=none] (74)  at (1.75, 1.375) {};
		\node [style=none] (75)  at (1.75, 0.625) {};
		\node [style=none] (76)  at (2.0, 1.0) {$C_1'$};
		\node [style=none] (77)  at (1.75, 1.25) {};
		\node [style=none] (78)  at (-2.5, 1.25) {};
		\node [style=none] (79)  at (1.75, 0.75) {};
		\node [style=none] (80)  at (1.25, 0.5) {};
		\node [style=none] (81)  at (-2.0, -0.125) {$\vdots$};
		\node [style=none] (82)  at (-1.0, -0.625) {...};
		\node [style=none] (83)  at (1.25, 0.125) {};
		\node [style=none] (84)  at (1.25, 0.875) {};
		\node [style=none] (85)  at (0.75, 0.875) {};
		\node [style=none] (86)  at (0.75, 0.125) {};
		\node [style=none] (87)  at (1.0, 0.5) {$C_2'$};
		\node [style=none] (88)  at (0.75, 0.75) {};
		\node [style=none] (89)  at (-2.5, 0.75) {};
		\node [style=none] (90)  at (0.75, 0.25) {};
		\node [style=none] (91)  at (0.25, 0.0) {};
		\node [style=none] (92)  at (0.25, -0.375) {};
		\node [style=none] (93)  at (0.25, 0.375) {};
		\node [style=none] (94)  at (-0.25, 0.375) {};
		\node [style=none] (95)  at (-0.25, -0.375) {};
		\node [style=none] (96)  at (0.0, 0.0) {$C_3'$};
		\node [style=none] (97)  at (-0.25, 0.25) {};
		\node [style=none] (98)  at (-2.5, 0.25) {};
		\node [style=none] (99)  at (-0.25, -0.25) {};
		\node [style=none] (100)  at (-0.75, -0.5) {};
		\node [style=none] (101)  at (-1.25, -0.75) {};
		\node [style=none] (102)  at (-1.75, -1.0) {};
		\node [style=none] (103)  at (-1.75, -1.375) {};
		\node [style=none] (104)  at (-1.75, -0.625) {};
		\node [style=none] (105)  at (-2.25, -0.625) {};
		\node [style=none] (106)  at (-2.25, -1.375) {};
		\node [style=none] (107)  at (-2.0, -1.0) {$C_d'$};
		\node [style=none] (108)  at (-2.25, -0.75) {};
		\node [style=none] (109)  at (-2.5, -0.75) {};
		\node [style=none, font={\scriptsize}, text=gray] (114)  at (1.6, 0.5) {$r_1$};
		\node [style=none, font={\scriptsize}, text=gray] (115)  at (0.625, 0.0) {$r_2$};
		\node [style=none, font={\scriptsize}, text=gray] (116)  at (-0.375, -0.5) {$r_3$};
		\node [style=none, font={\scriptsize}, text=gray] (117)  at (-1.25, -1.0) {$r_{d-1}$};
		\node [style=none] (124)  at (2.25, 1.0) {};
		\node [style=none] (125)  at (2.5, 1.0) {};
		\node [style=none, font={\scriptsize}, text=gray] (126)  at (2.45, 1.175) {$1$};
		\node [style=none] (127)  at (-2.25, -1.25) {};
		\node [style=none] (128)  at (-2.5, -1.25) {};
		\node [style=none, font={\scriptsize}, text=gray] (129)  at (-2.45, -1.075) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (72.center) to (73.center);
		\draw (73.center) to (74.center);
		\draw (74.center) to (75.center);
		\draw (75.center) to (72.center);
		\draw (78.center) to (77.center);
		\draw [in=-180, out=0] (80.center) to (79.center);
		\draw (83.center) to (84.center);
		\draw (84.center) to (85.center);
		\draw (85.center) to (86.center);
		\draw (86.center) to (83.center);
		\draw (89.center) to (88.center);
		\draw [in=-180, out=0] (91.center) to (90.center);
		\draw (92.center) to (93.center);
		\draw (93.center) to (94.center);
		\draw (94.center) to (95.center);
		\draw (95.center) to (92.center);
		\draw (98.center) to (97.center);
		\draw [in=-180, out=0] (100.center) to (99.center);
		\draw [in=180, out=0] (102.center) to (101.center);
		\draw (103.center) to (104.center);
		\draw (104.center) to (105.center);
		\draw (105.center) to (106.center);
		\draw (106.center) to (103.center);
		\draw (109.center) to (108.center);
		\draw [style=dashed] (125.center) to (124.center);
		\draw [style=dashed] (128.center) to (127.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/trivial-left-edge/trivial-left-edge_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (1)  at (-0.75, -0.875) {};
		\node [style=white dot] (2)  at (0.75, -0.875) {};
		\node [style=white dot] (3)  at (-0.5, 0.875) {};
		\node [style=white dot] (4)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (5)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (6)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (7)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (8)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (9)  at (0.0, -0.875) {};
		\node [style=box-no-outline, font={\scriptsize}] (10)  at (0.0, -0.475) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (0) to (1);
		\draw (0) to (4);
		\draw (0) to (2);
		\draw [style=sdash] (3) to (0);
		\draw [style=sdash] (9) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/trivial-left-edge/trivial-left-edge_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (12)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (13)  at (-0.75, -0.875) {};
		\node [style=white dot] (14)  at (0.75, -0.875) {};
		\node [style=white dot] (15)  at (-0.5, 0.875) {};
		\node [style=white dot] (16)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (17)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (18)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (19)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (20)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (21)  at (0.0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (12) to (13);
		\draw (12) to (16);
		\draw (12) to (14);
		\draw [style=sdash] (15) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/trivial-right-edge/trivial-right-edge_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (1)  at (-0.75, -0.875) {};
		\node [style=white dot] (2)  at (0.75, -0.875) {};
		\node [style=white dot] (3)  at (-0.5, 0.875) {};
		\node [style=white dot] (4)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (5)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (6)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (7)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (8)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (9)  at (0.0, -0.875) {};
		\node [style=box-no-outline, font={\scriptsize}] (10)  at (0.0, -0.475) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (0) to (1);
		\draw (0) to (4);
		\draw (0) to (2);
		\draw [style=sdash] (3) to (0);
		\draw (9) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/trivial-right-edge/trivial-right-edge_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (12)  at (0.0, 0.125) {$u$};
		\node [style=white dot] (13)  at (-0.75, -0.875) {};
		\node [style=white dot] (14)  at (0.75, -0.875) {};
		\node [style=white dot] (15)  at (-0.5, 0.875) {};
		\node [style=white dot] (16)  at (0.5, 0.875) {};
		\node [style=none, font={\scriptsize}] (17)  at (-0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (18)  at (0.675, -0.525) {$\star$};
		\node [style=none, font={\scriptsize}] (19)  at (-0.425, 0.55) {$\star$};
		\node [style=none, font={\scriptsize}] (20)  at (0.425, 0.55) {$\star$};
		\node [style=white dot] (21)  at (0.0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=sdash] (12) to (13);
		\draw (12) to (16);
		\draw (12) to (14);
		\draw [style=sdash] (15) to (12);
	\end{pgfonlayer}
\end{tikzpicture}
